Over-The-Air Computation in Correlated Channels

Over-the-Air (OTA) computation is the problem of computing functions of distributed data without transmitting the entirety of the data to a central point. By avoiding such costly transmissions, OTA computation schemes can achieve a better-than-linear (depending on the function, often logarithmic or even constant) scaling of the communication cost as the number of transmitters grows. Among the most common functions computed OTA are linear functions such as weighted sums. In this work, we propose and analyze an analog OTA computation scheme for a class of functions that contains linear functions as well as some nonlinear functions such as $p$-norms of vectors. We prove error bound guarantees that are valid for fast-fading channels and all distributions of fading and noise contained in the class of sub-Gaussian distributions. This class includes Gaussian distributions, but also many other practically relevant cases such as Class A Middleton noise and fading with dominant line-of-sight components. In addition, there can be correlations in the fading and noise so that the presented results also apply to, for example, block fading channels and channels with bursty interference. We do not rely on any stochastic characterization of the distributed arguments of the OTA computed function; in particular, there is no assumption that these arguments are drawn from identical or independent probability distributions. Our analysis is nonasymptotic and therefore provides error bounds that are valid for a finite number of channel uses. OTA computation has a huge potential for reducing communication cost in applications such as Machine Learning (ML)-based distributed anomaly detection in large wireless sensor networks. We illustrate this potential through extensive numerical simulations.

==> num_results_voting_classifiers_correlated/awgn_errors.csv <==
noise_dB,equal,ada
-30.0,0.063175,0.042425
-20.0,0.06323,0.041955
-10.0,0.063225,0.042195
0.0,0.064575,0.063075
10.0,0.08929,0.215985
20.0,0.263215,0.39484


==> num_results_voting_classifiers_correlated/corfading0.3_middleton_noise_impulsive1_ratio0.5_bl4.csv <==
channel_uses,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
1,0.499915,0.499915,0.499915,0.499915,0.499915,0.499915
2,0.284955,0.48731,0.488595,0.352615,0.47087,0.479175
3,0.26674,0.474,0.48557,0.34149,0.45367,0.47987
4,0.253775,0.449435,0.4819,0.33362,0.41767,0.47869
5,0.2336,0.41113,0.47607,0.3216,0.379975,0.478125
6,0.226555,0.363805,0.474865,0.321275,0.36033,0.481825
7,0.21828,0.31497,0.474945,0.31828,0.34303,0.487355
8,0.214325,0.27222,0.472665,0.31658,0.343005,0.490885
9,0.20017,0.22937,0.471295,0.308675,0.3269,0.48949
10,0.19494,0.193615,0.468485,0.30786,0.313805,0.491065
11,0.191945,0.1904,0.468675,0.304605,0.313325,0.49169
12,0.18337,0.189925,0.469945,0.30195,0.31376,0.49146
13,0.17726,0.186655,0.467195,0.298645,0.309605,0.490045
14,0.1736,0.184305,0.466345,0.29695,0.308045,0.491395
15,0.1695,0.181935,0.469735,0.297175,0.30747,0.492545
16,0.164485,0.180535,0.47024,0.29346,0.30568,0.49112
17,0.159505,0.17753,0.465465,0.28858,0.304435,0.489395
18,0.157085,0.175425,0.46471,0.28538,0.30061,0.489625
19,0.152065,0.17081,0.46658,0.281845,0.29813,0.48909
20,0.150105,0.170855,0.466385,0.281985,0.299535,0.48976
21,0.146955,0.166995,0.462705,0.277465,0.29344,0.488385
22,0.14204,0.16329,0.46009,0.27127,0.290995,0.485925
23,0.13963,0.162485,0.458535,0.271115,0.288835,0.48692
24,0.138005,0.16127,0.457685,0.27008,0.290075,0.486355
25,0.134335,0.15657,0.45525,0.265745,0.28317,0.48597
26,0.130945,0.15733,0.45432,0.260915,0.28053,0.482785
27,0.130205,0.152245,0.45082,0.260435,0.28157,0.482795
28,0.12829,0.15204,0.45263,0.25831,0.2815,0.484455
29,0.12641,0.150445,0.44763,0.254615,0.27522,0.479885
30,0.123435,0.14641,0.449175,0.25172,0.273035,0.479755
31,0.12226,0.14576,0.446855,0.248945,0.27147,0.480215
32,0.11928,0.142285,0.4474,0.24714,0.26799,0.47797
33,0.11842,0.14105,0.445075,0.245135,0.267345,0.47813
34,0.116685,0.13904,0.44219,0.24211,0.263935,0.47707
35,0.115175,0.140955,0.443175,0.240205,0.262375,0.475035
36,0.11338,0.13693,0.438515,0.23821,0.259405,0.47808
37,0.112535,0.13379,0.43884,0.235045,0.257995,0.478315
38,0.111165,0.13461,0.43611,0.234005,0.256145,0.47609
39,0.109335,0.132765,0.433765,0.23093,0.25576,0.473855
40,0.10915,0.132125,0.435985,0.229715,0.251855,0.474565
41,0.10811,0.129385,0.432785,0.226635,0.250995,0.474255
42,0.10736,0.12623,0.432745,0.22403,0.247295,0.470205
43,0.10538,0.127705,0.431815,0.22183,0.244965,0.47289
44,0.10469,0.12622,0.430625,0.22178,0.24475,0.473105
45,0.10339,0.123735,0.42716,0.21815,0.24083,0.471645
46,0.10172,0.122675,0.42683,0.21485,0.238085,0.470715
47,0.101365,0.122405,0.42597,0.216325,0.237005,0.46992
48,0.10141,0.1224,0.423865,0.21394,0.239665,0.4691
49,0.100025,0.11953,0.421585,0.21049,0.23584,0.46788
50,0.09921,0.119015,0.42293,0.208545,0.233675,0.469405
51,0.098325,0.11773,0.420985,0.2091,0.23117,0.46563
52,0.09768,0.115545,0.418485,0.206765,0.230675,0.467725
53,0.096625,0.115565,0.41899,0.20423,0.23045,0.46638
54,0.09629,0.11504,0.419385,0.203565,0.22808,0.467445
55,0.096165,0.114015,0.416355,0.20154,0.22674,0.46698
56,0.095535,0.112825,0.414225,0.199975,0.22435,0.46953
57,0.09407,0.112795,0.41365,0.19898,0.22158,0.4652
58,0.09486,0.11226,0.41415,0.194815,0.22195,0.4635
59,0.09378,0.11077,0.412375,0.19491,0.22116,0.46474
60,0.09199,0.10858,0.41136,0.19565,0.21975,0.464325
61,0.092215,0.10856,0.40988,0.192065,0.218185,0.46349
62,0.09098,0.10692,0.410615,0.188905,0.214585,0.465255
63,0.09031,0.10748,0.40875,0.18773,0.21338,0.464625
64,0.090345,0.108405,0.40763,0.189185,0.213995,0.463185
65,0.09006,0.105315,0.40751,0.186905,0.20963,0.46245
66,0.089745,0.10542,0.405045,0.185905,0.209445,0.461625
67,0.08877,0.10527,0.40459,0.184465,0.208605,0.46228
68,0.08866,0.104805,0.402975,0.184575,0.207455,0.46307
69,0.088405,0.10281,0.404385,0.18172,0.205555,0.46132
70,0.086905,0.10314,0.403405,0.17846,0.2041,0.459265
71,0.08751,0.1032,0.400825,0.17894,0.20395,0.46106
72,0.08701,0.10201,0.403535,0.17794,0.20185,0.461145
73,0.086755,0.100635,0.401595,0.175535,0.201495,0.4591
74,0.08703,0.100965,0.398835,0.175965,0.19965,0.457935
75,0.085555,0.100375,0.398165,0.174635,0.19895,0.457895
76,0.08521,0.09989,0.39756,0.173135,0.19776,0.45816
77,0.085605,0.0991,0.399095,0.172315,0.195695,0.4607
78,0.084655,0.099915,0.396185,0.17071,0.195435,0.457495
79,0.08456,0.09822,0.395885,0.1679,0.19578,0.45734
80,0.084285,0.097515,0.39463,0.169405,0.193745,0.458655
81,0.083905,0.09864,0.39479,0.16766,0.19402,0.45761
82,0.083195,0.09582,0.393885,0.166975,0.190875,0.45742
83,0.08381,0.09735,0.39252,0.1655,0.19061,0.456555
84,0.083845,0.09547,0.39093,0.163895,0.1877,0.45876
85,0.082655,0.09576,0.39165,0.16185,0.186945,0.45597
86,0.08273,0.09494,0.392365,0.162335,0.18471,0.454555
87,0.08179,0.09546,0.390985,0.15998,0.18583,0.455225
88,0.081805,0.09487,0.39161,0.15948,0.185895,0.45519
89,0.081815,0.09356,0.387435,0.159135,0.184215,0.45508
90,0.081695,0.09389,0.388105,0.15858,0.18289,0.456045
91,0.0814,0.09423,0.386285,0.156615,0.18128,0.454
92,0.08103,0.091865,0.38673,0.15536,0.180095,0.455445
93,0.08079,0.091955,0.386455,0.15701,0.18059,0.453265
94,0.080255,0.092345,0.3853,0.15384,0.178955,0.45448
95,0.08054,0.092375,0.385005,0.15384,0.176925,0.45592
96,0.08057,0.092355,0.385295,0.15246,0.177885,0.452605
97,0.080025,0.09141,0.383715,0.1524,0.177235,0.4533
98,0.079625,0.09181,0.3835,0.151145,0.1765,0.45112
99,0.079605,0.09125,0.37968,0.15065,0.17309,0.45194
100,0.07962,0.090095,0.38303,0.150265,0.175245,0.45361
101,0.079615,0.09086,0.38172,0.149065,0.17351,0.45188
102,0.07871,0.089805,0.38051,0.14805,0.171835,0.451085
103,0.07903,0.089355,0.3801,0.147155,0.171675,0.452605
104,0.07857,0.089805,0.378685,0.147255,0.17089,0.45163
105,0.07791,0.08786,0.37842,0.146865,0.168955,0.44876
106,0.078215,0.088255,0.37697,0.14616,0.169695,0.45212
107,0.077985,0.089035,0.378295,0.144395,0.169315,0.44986
108,0.07865,0.08815,0.377255,0.14401,0.16777,0.450055
109,0.07766,0.087425,0.376575,0.142175,0.166305,0.448715
110,0.077525,0.087585,0.374095,0.14188,0.16501,0.45165
111,0.07761,0.08797,0.375015,0.14217,0.165115,0.44705
112,0.077265,0.086525,0.374225,0.14048,0.163515,0.44903
113,0.077065,0.08759,0.37354,0.140225,0.16237,0.450135
114,0.076605,0.086265,0.375305,0.139785,0.16197,0.44875
115,0.077015,0.086625,0.37195,0.139095,0.16286,0.448295
116,0.07683,0.08591,0.372065,0.138365,0.160165,0.449245
117,0.07718,0.086085,0.372195,0.13694,0.161175,0.446745
118,0.077,0.08671,0.370635,0.136345,0.161365,0.446645
119,0.07666,0.085555,0.36961,0.135225,0.16053,0.448415
120,0.07624,0.084545,0.370175,0.135905,0.158645,0.45035
121,0.075375,0.084685,0.368255,0.13644,0.156465,0.446265
122,0.07602,0.08578,0.36739,0.13442,0.15632,0.44587
123,0.07616,0.08481,0.36706,0.13508,0.15678,0.447335
124,0.075755,0.08401,0.36727,0.13286,0.15531,0.446825
125,0.07563,0.08445,0.36742,0.13349,0.15494,0.446505
126,0.075825,0.08403,0.365595,0.132035,0.15377,0.444575
127,0.07517,0.08448,0.36636,0.131505,0.15415,0.44748
128,0.07503,0.083735,0.36611,0.13202,0.152945,0.446585
129,0.074865,0.083815,0.365515,0.12987,0.151775,0.446155
130,0.07537,0.08398,0.36386,0.129875,0.15261,0.444945
131,0.074875,0.08355,0.363555,0.13008,0.150665,0.44212
132,0.074805,0.083285,0.362545,0.128945,0.14948,0.443995
133,0.07484,0.08289,0.36103,0.128325,0.14938,0.44491
134,0.07516,0.083195,0.362415,0.126855,0.149725,0.44379
135,0.074875,0.08264,0.362105,0.12789,0.14936,0.44509
136,0.07423,0.081765,0.36083,0.12606,0.14912,0.442835
137,0.07466,0.082655,0.361385,0.12621,0.147145,0.44324
138,0.073945,0.082605,0.3617,0.12647,0.147145,0.443485
139,0.07444,0.08239,0.36021,0.12605,0.147075,0.44318
140,0.07367,0.08206,0.35994,0.124035,0.14665,0.44326
141,0.07435,0.081545,0.35982,0.12298,0.14517,0.44234
142,0.07365,0.08167,0.358415,0.123205,0.144425,0.4428
143,0.073775,0.08083,0.35803,0.12344,0.144405,0.44234
144,0.07454,0.08133,0.3583,0.12229,0.14354,0.44323
145,0.073595,0.080075,0.35751,0.12149,0.14242,0.44064
146,0.072575,0.080925,0.35623,0.12163,0.14167,0.441065
147,0.073935,0.080015,0.355475,0.12119,0.14325,0.4405
148,0.07338,0.080575,0.354305,0.120565,0.141115,0.442175
149,0.072255,0.080885,0.355935,0.119725,0.13987,0.438785
150,0.07414,0.08061,0.354405,0.11877,0.140625,0.440415
151,0.073005,0.07952,0.35359,0.118495,0.140495,0.43997
152,0.07309,0.07979,0.353575,0.11823,0.13776,0.43923
153,0.072595,0.079905,0.352195,0.11857,0.138615,0.438875
154,0.07238,0.07972,0.354385,0.117135,0.1382,0.43995
155,0.07333,0.079745,0.352575,0.118555,0.138745,0.439575
156,0.072535,0.07978,0.352235,0.117065,0.13826,0.438585
157,0.07233,0.079405,0.34856,0.11717,0.137355,0.4383
158,0.07228,0.08001,0.350075,0.1166,0.13665,0.43793
159,0.072655,0.07979,0.34981,0.11588,0.136715,0.43919
160,0.07267,0.07933,0.351675,0.11621,0.13528,0.43967
161,0.072855,0.07962,0.351155,0.11469,0.13441,0.439475
162,0.072865,0.07882,0.351465,0.114155,0.133895,0.438045
163,0.071585,0.07795,0.34909,0.114475,0.13479,0.43843
164,0.07165,0.07931,0.34802,0.114145,0.133565,0.439705
165,0.07134,0.078715,0.34782,0.113545,0.13265,0.43775
166,0.072015,0.07843,0.348255,0.112725,0.132845,0.43977
167,0.071795,0.077915,0.34699,0.113525,0.131455,0.438435
168,0.072405,0.0785,0.34515,0.113345,0.13106,0.437785
169,0.071515,0.078465,0.34635,0.11191,0.132145,0.438025
170,0.072135,0.077415,0.346855,0.110005,0.131025,0.436965
171,0.07119,0.077425,0.34536,0.112265,0.130435,0.434745
172,0.071585,0.07776,0.34673,0.111805,0.129805,0.43929
173,0.071515,0.07822,0.345355,0.11045,0.129965,0.43744
174,0.07129,0.076665,0.345105,0.11074,0.128975,0.43477
175,0.070905,0.07786,0.343775,0.10965,0.12841,0.434335
176,0.07132,0.07716,0.342495,0.109085,0.128445,0.435435
177,0.071035,0.077045,0.34251,0.109565,0.127555,0.436565
178,0.071355,0.07756,0.342575,0.10969,0.128375,0.435555
179,0.070645,0.077455,0.340855,0.107795,0.127555,0.435205
180,0.07124,0.077235,0.34001,0.1082,0.12781,0.433885
181,0.07077,0.077115,0.34145,0.10855,0.127005,0.43439
182,0.07034,0.07621,0.340785,0.108005,0.125735,0.434395
183,0.07131,0.076515,0.339735,0.10658,0.123745,0.43345
184,0.071115,0.07722,0.339985,0.10596,0.12439,0.43666
185,0.071285,0.07598,0.33784,0.10545,0.12545,0.43321
186,0.070285,0.0758,0.339955,0.106125,0.123475,0.43415
187,0.07112,0.07676,0.340465,0.10602,0.12485,0.43306
188,0.070215,0.07707,0.338685,0.1067,0.124195,0.43409
189,0.070965,0.076405,0.33963,0.105215,0.12349,0.43139
190,0.07033,0.076325,0.33841,0.103895,0.12236,0.431225
191,0.071015,0.075855,0.337135,0.10379,0.12306,0.431275
192,0.07008,0.075875,0.33709,0.10389,0.12162,0.43303
193,0.07015,0.075345,0.33614,0.10375,0.1219,0.431075
194,0.07032,0.07572,0.334835,0.10432,0.12105,0.43035
195,0.070025,0.075815,0.334235,0.10331,0.120195,0.429815
196,0.070265,0.075595,0.334885,0.102815,0.119905,0.43162
197,0.069885,0.074925,0.3338,0.102175,0.119635,0.43348
198,0.070055,0.075585,0.33373,0.102865,0.119595,0.432455
199,0.06954,0.075545,0.33206,0.101785,0.120225,0.430205
200,0.070095,0.07474,0.333005,0.101295,0.11838,0.43104
201,0.06972,0.07541,0.332585,0.10158,0.11854,0.431035
202,0.069745,0.075535,0.33294,0.10162,0.117815,0.4311
203,0.07023,0.07534,0.332155,0.100685,0.11836,0.430835
204,0.069685,0.07564,0.33181,0.101065,0.11802,0.43049
205,0.06995,0.07478,0.33141,0.099655,0.118295,0.430635
206,0.0697,0.075115,0.330305,0.10078,0.11725,0.43121
207,0.06994,0.074715,0.33038,0.101025,0.115865,0.43077
208,0.06984,0.074885,0.33036,0.09974,0.11662,0.42839
209,0.070025,0.075,0.331245,0.098915,0.11684,0.428185
210,0.06986,0.075185,0.327915,0.099485,0.116495,0.431615
211,0.06932,0.07538,0.33055,0.098985,0.11574,0.43031
212,0.069595,0.07422,0.32831,0.09795,0.115395,0.4283
213,0.069365,0.074945,0.32914,0.098065,0.11378,0.427265
214,0.07054,0.0752,0.329675,0.098135,0.114805,0.42821
215,0.069515,0.07424,0.327245,0.09785,0.11475,0.427295
216,0.069395,0.07438,0.32615,0.09778,0.11361,0.428905
217,0.06909,0.074585,0.328435,0.09751,0.1149,0.429415
218,0.069995,0.07435,0.32564,0.09752,0.11347,0.428185
219,0.06975,0.074755,0.32639,0.09766,0.11378,0.42868
220,0.069455,0.074375,0.32405,0.0972,0.114005,0.426255
221,0.06958,0.074695,0.328215,0.09727,0.1134,0.428155
222,0.06923,0.074275,0.325395,0.09652,0.111225,0.42681
223,0.06934,0.073895,0.32504,0.096425,0.1123,0.426025
224,0.069515,0.074475,0.3242,0.096295,0.11025,0.428655
225,0.069515,0.07426,0.32368,0.095595,0.111195,0.42707
226,0.069135,0.07384,0.32322,0.095325,0.111745,0.427275
227,0.069095,0.0744,0.32553,0.095275,0.111295,0.42795
228,0.06928,0.07431,0.32485,0.09458,0.11153,0.426895
229,0.06946,0.07315,0.322635,0.094255,0.111,0.426235
230,0.068815,0.07385,0.32226,0.09529,0.109055,0.424235
231,0.068915,0.0736,0.32226,0.09393,0.10939,0.42537
232,0.069475,0.073315,0.32009,0.09344,0.109975,0.42462
233,0.068985,0.073185,0.31996,0.094135,0.10999,0.4254
234,0.068515,0.0738,0.32073,0.093335,0.107695,0.42639
235,0.068315,0.07352,0.321805,0.09362,0.108945,0.426325
236,0.06865,0.073435,0.321065,0.09264,0.108145,0.423465
237,0.06913,0.072735,0.31873,0.09289,0.107455,0.423165
238,0.06898,0.072425,0.321015,0.09157,0.10744,0.425625
239,0.06856,0.073145,0.31923,0.093055,0.107235,0.424825
240,0.06903,0.073485,0.317255,0.091195,0.10757,0.42426
241,0.069015,0.07337,0.31835,0.09332,0.107665,0.4241
242,0.06889,0.073105,0.31608,0.092095,0.10637,0.42379
243,0.068105,0.0733,0.316875,0.092245,0.10634,0.42364
244,0.068515,0.073185,0.31918,0.09192,0.10627,0.42433
245,0.06822,0.07247,0.318045,0.090865,0.105855,0.42306
246,0.068075,0.073085,0.318285,0.089835,0.105485,0.42221
247,0.06879,0.072845,0.316535,0.09195,0.10517,0.422495
248,0.067685,0.07276,0.31603,0.09083,0.10515,0.424245
249,0.068515,0.07302,0.31554,0.090815,0.106365,0.42356


==> num_results_voting_classifiers_correlated/corfading0.5_middleton_noise_impulsive0.25_ratio1_bl4.csv <==
channel_uses,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
1,0.499915,0.499915,0.499915,0.499915,0.499915,0.499915
2,0.28582,0.47775,0.479675,0.357505,0.457435,0.472005
3,0.25593,0.457455,0.47223,0.33352,0.43538,0.4672
4,0.236805,0.426815,0.46519,0.32299,0.39585,0.462825
5,0.218945,0.381595,0.452735,0.31075,0.353095,0.458125
6,0.201695,0.331115,0.448915,0.29857,0.333035,0.459985
7,0.187965,0.28115,0.44033,0.28886,0.31251,0.462405
8,0.178415,0.23818,0.4351,0.28175,0.307305,0.46734
9,0.170575,0.197895,0.427945,0.275025,0.2945,0.468255
10,0.160735,0.165815,0.42021,0.266345,0.278325,0.46789
11,0.152,0.16163,0.419125,0.257665,0.27305,0.469905
12,0.145455,0.15781,0.4167,0.25311,0.267305,0.46976
13,0.14127,0.153185,0.41335,0.24609,0.2619,0.465895
14,0.13501,0.14784,0.41182,0.239015,0.256295,0.46606
15,0.129855,0.143915,0.40912,0.23423,0.249705,0.46626
16,0.12725,0.14178,0.40788,0.230135,0.245955,0.465335
17,0.122705,0.13837,0.40402,0.22424,0.244335,0.462945
18,0.118335,0.13435,0.401075,0.218075,0.238275,0.461095
19,0.11476,0.130215,0.40092,0.214415,0.23442,0.460605
20,0.112635,0.12885,0.398855,0.211625,0.233705,0.46141
21,0.109735,0.12742,0.39444,0.204875,0.229975,0.458035
22,0.10797,0.123765,0.390945,0.20116,0.222435,0.45829
23,0.10485,0.120555,0.390465,0.19629,0.218435,0.457885
24,0.10254,0.119165,0.389055,0.19412,0.215415,0.455425
25,0.101645,0.117355,0.387415,0.191835,0.211085,0.45597
26,0.09868,0.114825,0.38531,0.18683,0.20887,0.45342
27,0.096345,0.11201,0.38167,0.18173,0.2041,0.45463
28,0.09597,0.111275,0.381475,0.1798,0.2053,0.452715
29,0.093775,0.110735,0.378405,0.177525,0.202475,0.450815
30,0.09222,0.107785,0.372655,0.172275,0.198185,0.44872
31,0.091765,0.10541,0.37514,0.17001,0.197105,0.44784
32,0.090805,0.10439,0.372835,0.167735,0.194365,0.448235
33,0.09019,0.10579,0.371485,0.16381,0.18978,0.44761
34,0.088565,0.102895,0.36867,0.16156,0.186015,0.447065
35,0.08803,0.101635,0.367025,0.160765,0.18264,0.44576
36,0.08648,0.10083,0.367425,0.157895,0.18185,0.44527
37,0.086005,0.099135,0.363635,0.154405,0.180835,0.44472
38,0.084935,0.09891,0.362405,0.15313,0.17859,0.44244
39,0.084645,0.09837,0.35801,0.151435,0.176275,0.44194
40,0.08332,0.096525,0.358975,0.148865,0.174615,0.441025
41,0.083525,0.096105,0.35861,0.148055,0.1746,0.441485
42,0.08335,0.094665,0.356625,0.14484,0.170625,0.439785
43,0.08181,0.094555,0.35339,0.143305,0.166815,0.43966
44,0.08129,0.09309,0.35363,0.13975,0.16554,0.438535
45,0.081045,0.092665,0.349945,0.13967,0.164185,0.4382
46,0.080395,0.09287,0.348775,0.13667,0.16163,0.43811
47,0.079675,0.091165,0.34599,0.13651,0.160325,0.43863
48,0.079545,0.09054,0.346355,0.13473,0.15786,0.43696
49,0.079915,0.0907,0.34553,0.133215,0.156795,0.436615
50,0.078725,0.090035,0.341685,0.13136,0.15686,0.43474
51,0.078185,0.088995,0.342235,0.129265,0.154725,0.435955
52,0.07765,0.08792,0.340565,0.1301,0.152115,0.43248
53,0.077825,0.088135,0.33959,0.127535,0.150955,0.432525
54,0.07779,0.08749,0.336085,0.12595,0.147765,0.43359
55,0.07629,0.08682,0.337895,0.124145,0.146115,0.431595
56,0.076895,0.08706,0.33664,0.12392,0.145,0.429805
57,0.076355,0.086335,0.332,0.121895,0.14465,0.43143
58,0.075735,0.08552,0.332445,0.11968,0.14396,0.427375
59,0.07524,0.085005,0.328465,0.119445,0.142625,0.430995
60,0.075245,0.08479,0.326905,0.119185,0.142115,0.428025
61,0.074705,0.08449,0.32611,0.1188,0.139635,0.4265
62,0.07495,0.084355,0.32691,0.116375,0.138405,0.42576
63,0.07436,0.082995,0.32591,0.11434,0.13706,0.423335
64,0.07469,0.083775,0.324315,0.11336,0.13629,0.42789
65,0.07387,0.08348,0.325415,0.113375,0.13502,0.426465
66,0.07448,0.082415,0.322035,0.112215,0.132045,0.425675
67,0.07372,0.081745,0.321265,0.110845,0.13217,0.42402
68,0.0735,0.08232,0.31926,0.1094,0.132545,0.424895
69,0.07337,0.082025,0.318665,0.10856,0.131275,0.421995
70,0.073155,0.081455,0.31653,0.108105,0.13098,0.425195
71,0.072895,0.080425,0.317625,0.10741,0.12864,0.422035
72,0.0728,0.081255,0.316625,0.1066,0.127895,0.422485
73,0.073045,0.080505,0.313145,0.105615,0.126385,0.42279
74,0.072775,0.080285,0.313455,0.104475,0.125245,0.41814
75,0.071975,0.079965,0.31276,0.104695,0.12434,0.420565
76,0.07215,0.07998,0.31292,0.103815,0.12333,0.41908
77,0.072075,0.07963,0.309105,0.10081,0.12291,0.42066
78,0.072135,0.0786,0.30889,0.10031,0.121555,0.4177
79,0.07197,0.07804,0.306555,0.10019,0.12175,0.41687
80,0.07161,0.07882,0.30799,0.10102,0.12126,0.41705
81,0.07143,0.07924,0.306355,0.09805,0.12108,0.416485
82,0.070465,0.078355,0.30326,0.09787,0.11934,0.417475
83,0.07062,0.077705,0.304365,0.09816,0.116565,0.414415
84,0.07096,0.077755,0.30169,0.09708,0.11762,0.416865
85,0.070875,0.078005,0.30171,0.09558,0.11533,0.415605
86,0.07084,0.0778,0.297615,0.09565,0.11449,0.4134
87,0.07101,0.07697,0.29881,0.09527,0.113985,0.41585
88,0.07077,0.076905,0.299295,0.094905,0.11419,0.41215
89,0.070385,0.077135,0.29929,0.09424,0.114725,0.414705
90,0.07016,0.07677,0.29699,0.093295,0.113525,0.41049
91,0.07028,0.07673,0.29491,0.093155,0.110035,0.411795
92,0.07,0.0768,0.29734,0.09268,0.11195,0.412075
93,0.069915,0.07631,0.29468,0.091725,0.110165,0.407655
94,0.069995,0.075985,0.29239,0.08984,0.109895,0.410975
95,0.069805,0.07582,0.290465,0.090985,0.10822,0.409355
96,0.06954,0.07562,0.29121,0.088995,0.108185,0.40854
97,0.07015,0.075885,0.2894,0.089,0.107395,0.41087
98,0.06916,0.075415,0.287835,0.089005,0.10773,0.40803
99,0.069565,0.075745,0.288975,0.08846,0.107435,0.407955
100,0.069795,0.075325,0.288075,0.089285,0.107145,0.40886
101,0.069315,0.075685,0.28558,0.08796,0.10474,0.40578
102,0.069395,0.075255,0.287555,0.08671,0.10573,0.40775
103,0.069045,0.07531,0.28484,0.086095,0.102975,0.40688
104,0.06894,0.074545,0.28519,0.085785,0.103125,0.4069
105,0.06907,0.074465,0.282885,0.085875,0.102455,0.40579
106,0.069205,0.07489,0.282145,0.085405,0.102185,0.4049
107,0.069685,0.073805,0.280375,0.084955,0.101625,0.40663
108,0.068625,0.07389,0.281705,0.08407,0.101445,0.405145
109,0.068985,0.073815,0.27918,0.083805,0.100385,0.40331
110,0.06898,0.07438,0.27993,0.08363,0.10063,0.4047
111,0.068825,0.074785,0.277845,0.083015,0.10059,0.40277
112,0.06824,0.07358,0.277915,0.082955,0.099075,0.40397
113,0.068815,0.072935,0.27595,0.082665,0.09905,0.40054
114,0.06825,0.073475,0.27523,0.082265,0.097945,0.401565
115,0.068135,0.07338,0.27611,0.08192,0.096515,0.40238
116,0.06844,0.07353,0.27632,0.08126,0.097985,0.40114
117,0.06797,0.073535,0.2732,0.08027,0.09721,0.400795
118,0.068725,0.072595,0.272515,0.08086,0.09581,0.40294
119,0.0686,0.07279,0.270895,0.080625,0.096325,0.398565
120,0.06801,0.073535,0.27164,0.07973,0.096235,0.400025
121,0.068105,0.07271,0.27029,0.07967,0.0954,0.39909
122,0.067585,0.072385,0.2706,0.079235,0.094375,0.39805
123,0.067925,0.073045,0.269255,0.07778,0.094015,0.399005
124,0.067725,0.072915,0.268305,0.07746,0.092535,0.398775
125,0.067695,0.07264,0.26686,0.07798,0.093745,0.398075
126,0.0674,0.072755,0.26659,0.077575,0.09266,0.397715
127,0.06804,0.072275,0.264765,0.07687,0.09216,0.39533
128,0.06797,0.07175,0.267485,0.076995,0.092615,0.395225
129,0.068065,0.071815,0.26425,0.07693,0.09152,0.395825
130,0.067685,0.072355,0.261845,0.07693,0.09103,0.39498
131,0.06798,0.07215,0.26554,0.076235,0.09106,0.394345
132,0.06755,0.071335,0.261215,0.0762,0.09146,0.395135
133,0.068135,0.07229,0.2608,0.076035,0.089955,0.394045
134,0.067515,0.07197,0.260625,0.07513,0.089775,0.393205
135,0.067305,0.071175,0.26074,0.07496,0.08878,0.394545
136,0.06763,0.071635,0.25901,0.07482,0.089315,0.392815
137,0.06764,0.071505,0.259765,0.074565,0.08972,0.39408
138,0.067225,0.071005,0.259505,0.075105,0.08809,0.392105
139,0.06714,0.071105,0.256555,0.07378,0.08839,0.390965
140,0.067205,0.07099,0.258335,0.0731,0.089325,0.39198
141,0.06707,0.07128,0.256665,0.073205,0.0879,0.39077
142,0.067295,0.071275,0.25827,0.073335,0.08752,0.39165
143,0.066605,0.07094,0.254585,0.072815,0.08659,0.392145
144,0.067435,0.07136,0.25459,0.07297,0.086195,0.38909
145,0.066615,0.070715,0.253135,0.07225,0.085565,0.390315
146,0.066805,0.071195,0.25374,0.072165,0.085745,0.390655
147,0.067475,0.071315,0.25265,0.0719,0.085935,0.388945
148,0.06718,0.07144,0.251035,0.072565,0.08486,0.388045
149,0.06696,0.07078,0.249855,0.07289,0.08504,0.38921
150,0.066985,0.069975,0.2506,0.071045,0.084165,0.386945
151,0.067085,0.07162,0.250835,0.071035,0.08301,0.38675
152,0.06686,0.07031,0.249505,0.07117,0.084115,0.384535
153,0.066525,0.06993,0.24844,0.070515,0.08397,0.386665
154,0.066915,0.0702,0.247895,0.07009,0.082515,0.386805
155,0.066775,0.06993,0.246845,0.07012,0.08277,0.388485
156,0.066715,0.0702,0.248215,0.069595,0.082375,0.386195
157,0.066745,0.07026,0.246405,0.069955,0.083,0.3859
158,0.066425,0.07024,0.24533,0.07004,0.0822,0.384345
159,0.066645,0.070495,0.24687,0.0696,0.082195,0.385485
160,0.06648,0.07058,0.244225,0.069315,0.082795,0.384455
161,0.06658,0.07016,0.24306,0.070175,0.081,0.38425
162,0.066425,0.07058,0.24331,0.06914,0.08105,0.38297
163,0.06642,0.070575,0.241905,0.06949,0.08085,0.38461
164,0.06642,0.068955,0.242285,0.06835,0.080135,0.383645
165,0.06615,0.069865,0.24207,0.069505,0.08103,0.382135
166,0.066445,0.069865,0.240695,0.068555,0.08016,0.38192
167,0.06593,0.069575,0.240515,0.068525,0.079165,0.38161
168,0.066385,0.070495,0.239215,0.068675,0.079495,0.381905
169,0.066035,0.070045,0.23745,0.067695,0.079805,0.383035
170,0.066555,0.06953,0.239105,0.06759,0.079305,0.38036
171,0.06633,0.069965,0.238985,0.06743,0.079085,0.38065
172,0.066485,0.069625,0.237655,0.0667,0.07904,0.380055
173,0.06649,0.069545,0.23808,0.066795,0.078915,0.378475
174,0.06641,0.06897,0.23627,0.067125,0.077835,0.382725
175,0.066005,0.06954,0.23786,0.066755,0.077955,0.380605
176,0.065835,0.069335,0.23417,0.066445,0.078265,0.379545
177,0.066025,0.069955,0.235535,0.06717,0.078165,0.378445
178,0.06566,0.06905,0.236885,0.06692,0.07755,0.37772
179,0.065865,0.06913,0.23407,0.065645,0.07628,0.37876
180,0.06583,0.069115,0.233755,0.06613,0.07646,0.37908
181,0.06591,0.068825,0.23334,0.065345,0.07664,0.376525
182,0.0662,0.06932,0.23225,0.06541,0.07647,0.374715
183,0.065865,0.069305,0.232845,0.06521,0.07653,0.376645
184,0.065935,0.069335,0.23076,0.065895,0.075915,0.376145
185,0.06648,0.06832,0.230525,0.0657,0.075795,0.37738
186,0.06591,0.06844,0.229355,0.064465,0.075705,0.376875
187,0.066,0.068975,0.22942,0.064345,0.07571,0.37552
188,0.065865,0.068765,0.229505,0.06494,0.0761,0.377155
189,0.066,0.06881,0.227145,0.064275,0.075245,0.376255
190,0.06566,0.06858,0.2277,0.06484,0.07544,0.374365
191,0.065745,0.06893,0.229095,0.06387,0.07465,0.376205
192,0.06585,0.068855,0.228705,0.064315,0.07492,0.370965
193,0.06584,0.069025,0.227795,0.064535,0.074155,0.372765
194,0.06548,0.068175,0.227105,0.064095,0.074065,0.372135
195,0.066045,0.06827,0.225885,0.064435,0.07443,0.373345
196,0.06556,0.06872,0.22532,0.0637,0.073975,0.373455
197,0.06554,0.068525,0.227255,0.06314,0.07376,0.372125
198,0.06556,0.068735,0.225865,0.063555,0.0737,0.371455
199,0.06537,0.0685,0.225325,0.0625,0.074075,0.370795
200,0.06588,0.068625,0.222235,0.06343,0.073905,0.372385
201,0.065375,0.068295,0.2219,0.062895,0.07361,0.372085
202,0.06542,0.0682,0.22176,0.06313,0.072525,0.37191
203,0.065515,0.068385,0.220395,0.063365,0.073275,0.3708
204,0.065455,0.068595,0.22152,0.06282,0.073295,0.36987
205,0.06564,0.068285,0.222905,0.06288,0.07244,0.37083
206,0.06554,0.068205,0.220715,0.06217,0.07205,0.37017
207,0.065505,0.06859,0.219675,0.062295,0.071825,0.369065
208,0.06549,0.06808,0.21988,0.062615,0.07228,0.368835
209,0.06574,0.067885,0.218375,0.06128,0.071465,0.36907
210,0.06516,0.068615,0.21795,0.06169,0.071375,0.368845
211,0.06506,0.06807,0.22036,0.06238,0.07137,0.3687
212,0.065465,0.068285,0.218915,0.061585,0.071025,0.36949
213,0.06509,0.068,0.218465,0.06251,0.07097,0.36879
214,0.06478,0.068325,0.21754,0.061095,0.07127,0.36832
215,0.06518,0.067305,0.21653,0.061805,0.07071,0.3669
216,0.065095,0.06828,0.21473,0.061765,0.070725,0.36797
217,0.065415,0.068525,0.21491,0.06113,0.069905,0.365745
218,0.06515,0.068295,0.215895,0.060835,0.070425,0.36714
219,0.065505,0.06827,0.21461,0.06165,0.07017,0.36658
220,0.065365,0.067605,0.213485,0.061315,0.07,0.36613
221,0.06551,0.06771,0.21423,0.060915,0.069945,0.364385
222,0.06478,0.068005,0.213505,0.06067,0.068945,0.365025
223,0.065345,0.0668,0.213975,0.06044,0.0699,0.3641
224,0.064995,0.0678,0.214215,0.060335,0.06949,0.365055
225,0.06536,0.067935,0.212145,0.06059,0.068975,0.364675
226,0.06547,0.067585,0.21242,0.06052,0.068235,0.36412
227,0.06511,0.067655,0.210785,0.060425,0.06929,0.363275
228,0.0651,0.067705,0.21124,0.05983,0.0691,0.36262
229,0.064825,0.06743,0.209445,0.05996,0.068755,0.363885
230,0.064875,0.068025,0.20925,0.06011,0.069115,0.36425
231,0.065395,0.068075,0.20933,0.060525,0.068495,0.36304
232,0.064465,0.067285,0.20958,0.05922,0.06799,0.363175
233,0.06572,0.06756,0.20838,0.059275,0.06837,0.36173
234,0.06526,0.0678,0.208625,0.06001,0.067785,0.363185
235,0.065215,0.067845,0.207675,0.0596,0.068085,0.36087
236,0.06477,0.06743,0.206065,0.05887,0.067245,0.36227
237,0.06484,0.067715,0.209115,0.05874,0.067885,0.36205
238,0.06505,0.06714,0.20786,0.059965,0.067075,0.36297
239,0.06503,0.06707,0.20654,0.05892,0.067965,0.36282
240,0.06474,0.06762,0.204555,0.058845,0.06757,0.35914
241,0.06498,0.068,0.20468,0.059215,0.06749,0.359435
242,0.065135,0.067105,0.20507,0.05915,0.0669,0.360345
243,0.06473,0.067275,0.20422,0.058675,0.06631,0.360155
244,0.06502,0.06727,0.20565,0.05957,0.067345,0.36
245,0.064755,0.067305,0.202565,0.058705,0.066875,0.358605
246,0.06453,0.06768,0.202755,0.057935,0.067515,0.359165
247,0.065135,0.06727,0.203355,0.05829,0.0661,0.35875
248,0.06431,0.06688,0.202705,0.057835,0.066465,0.35964
249,0.065005,0.066755,0.203095,0.057895,0.066485,0.35654


==> num_results_voting_classifiers_correlated/corfading0.8_middleton_noise_impulsive0.5_ratio1_bl4.csv <==
channel_uses,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
1,0.332805,0.491755,0.49079,0.39037,0.49134,0.48889
2,0.28065,0.472825,0.47617,0.35641,0.45616,0.471285
3,0.25265,0.451045,0.468075,0.333045,0.430235,0.466825
4,0.22689,0.416205,0.4577,0.317425,0.387115,0.45882
5,0.2077,0.368745,0.443475,0.301585,0.34195,0.45405
6,0.188925,0.319865,0.436055,0.288545,0.31853,0.455565
7,0.17682,0.27045,0.428895,0.27681,0.297325,0.45305
8,0.16559,0.228455,0.4217,0.26912,0.292535,0.45971
9,0.155855,0.18914,0.413085,0.257375,0.27895,0.463015
10,0.147255,0.15783,0.404955,0.24721,0.265365,0.461115
11,0.14131,0.15105,0.40196,0.240035,0.256155,0.46011
12,0.134135,0.14639,0.40008,0.233025,0.24925,0.459885
13,0.127875,0.14256,0.39536,0.2257,0.24178,0.45751
14,0.123315,0.136975,0.39258,0.21837,0.23458,0.456365
15,0.119535,0.133895,0.38949,0.21236,0.226135,0.453455
16,0.115355,0.1272,0.38815,0.207725,0.219915,0.45361
17,0.111255,0.12387,0.381165,0.20019,0.215365,0.45128
18,0.108505,0.118425,0.378525,0.19482,0.211705,0.44973
19,0.10514,0.115865,0.3759,0.19318,0.208195,0.450535
20,0.10325,0.112485,0.37289,0.186725,0.20488,0.44788
21,0.09987,0.10924,0.37063,0.181755,0.200295,0.44498
22,0.098175,0.108085,0.366595,0.17731,0.19276,0.443575
23,0.09546,0.105725,0.36471,0.17441,0.18994,0.444095
24,0.094795,0.104035,0.36793,0.171205,0.18797,0.44185
25,0.09378,0.10277,0.358645,0.165785,0.181795,0.44183
26,0.09117,0.10053,0.356645,0.1625,0.178265,0.44151
27,0.0913,0.09815,0.35314,0.158645,0.17378,0.43849
28,0.088735,0.09892,0.35422,0.157535,0.172865,0.439705
29,0.088655,0.096905,0.349475,0.1537,0.17044,0.436805
30,0.086425,0.095055,0.344665,0.15063,0.16775,0.43527
31,0.085765,0.09318,0.34416,0.14629,0.165155,0.43434
32,0.084775,0.09294,0.342005,0.145485,0.161385,0.43422
33,0.084045,0.09178,0.339835,0.1433,0.160385,0.43168
34,0.08331,0.090205,0.339105,0.140545,0.15642,0.43312
35,0.082115,0.0905,0.33708,0.138935,0.15278,0.42921
36,0.081975,0.08871,0.335305,0.13548,0.152465,0.42868
37,0.081335,0.08749,0.33219,0.134035,0.14996,0.42743
38,0.080185,0.08764,0.32753,0.130635,0.147425,0.4268
39,0.08037,0.08725,0.326925,0.12933,0.14636,0.426465
40,0.07918,0.086455,0.3258,0.12807,0.14498,0.42536
41,0.077775,0.085205,0.32377,0.125935,0.142575,0.424995
42,0.07808,0.084375,0.322055,0.12285,0.139825,0.42327
43,0.077765,0.084105,0.319895,0.122915,0.13732,0.42233
44,0.07701,0.08377,0.320785,0.12089,0.135595,0.42054
45,0.076535,0.083305,0.317775,0.11926,0.13506,0.42093
46,0.076815,0.082285,0.316305,0.11704,0.132565,0.42038
47,0.07623,0.081505,0.314395,0.116975,0.130035,0.417875
48,0.07572,0.08152,0.312955,0.11526,0.12929,0.41644
49,0.075585,0.08153,0.30943,0.113765,0.12897,0.41766
50,0.075225,0.081125,0.308375,0.11195,0.12747,0.4181
51,0.074665,0.080065,0.30773,0.11079,0.12653,0.41478
52,0.074505,0.079185,0.306465,0.10938,0.123755,0.415865
53,0.074565,0.08006,0.30615,0.1072,0.122325,0.41401
54,0.07417,0.0791,0.30058,0.106445,0.120195,0.413905
55,0.073925,0.07911,0.30072,0.104775,0.1199,0.41404
56,0.073645,0.07837,0.302285,0.10494,0.117615,0.413045
57,0.07347,0.077375,0.298485,0.103205,0.117045,0.411515
58,0.07265,0.07822,0.295045,0.1023,0.117685,0.41214
59,0.072695,0.07806,0.29444,0.100905,0.115875,0.410485
60,0.072115,0.077125,0.29321,0.09971,0.1149,0.41111
61,0.07293,0.07705,0.29294,0.09898,0.11434,0.410745
62,0.071795,0.07667,0.29053,0.098075,0.11098,0.40846
63,0.071535,0.076285,0.28949,0.09719,0.111765,0.405885
64,0.07149,0.07593,0.28979,0.09656,0.10919,0.40658
65,0.071495,0.075375,0.287885,0.09569,0.107735,0.40712
66,0.07123,0.0754,0.286345,0.09419,0.107,0.407035
67,0.071405,0.07592,0.28462,0.0941,0.10662,0.40703
68,0.07074,0.075475,0.284435,0.094055,0.106615,0.40662
69,0.070445,0.07531,0.28169,0.092065,0.10678,0.40381
70,0.071,0.075215,0.28011,0.09126,0.104465,0.403765
71,0.07086,0.073555,0.279665,0.091035,0.104715,0.404115
72,0.07075,0.07441,0.279355,0.09059,0.103735,0.401615
73,0.07087,0.07441,0.276455,0.089985,0.101835,0.39954
74,0.070575,0.074025,0.27568,0.08825,0.101735,0.401905
75,0.07034,0.07424,0.27386,0.089395,0.098525,0.40065
76,0.070205,0.074315,0.273545,0.088275,0.099545,0.401525
77,0.070335,0.07333,0.272685,0.087,0.098735,0.398555
78,0.069675,0.074515,0.27032,0.085825,0.099055,0.397215
79,0.069505,0.073365,0.269615,0.08471,0.09861,0.39772
80,0.070065,0.073185,0.268635,0.086245,0.09664,0.397215
81,0.069875,0.07308,0.26822,0.08393,0.096215,0.394385
82,0.069545,0.07319,0.26632,0.08355,0.095505,0.395355
83,0.068755,0.0729,0.26356,0.08307,0.094885,0.395945
84,0.068865,0.07298,0.265275,0.08346,0.093645,0.39467
85,0.069465,0.0728,0.26454,0.08184,0.092415,0.39291
86,0.069165,0.072375,0.262135,0.08209,0.09278,0.39426
87,0.068585,0.07247,0.26135,0.081295,0.091225,0.39344
88,0.069035,0.072385,0.259925,0.08062,0.092385,0.39063
89,0.068495,0.0716,0.25999,0.08004,0.092225,0.39232
90,0.068585,0.07229,0.258325,0.080165,0.091295,0.392025
91,0.06873,0.07169,0.25459,0.07878,0.090065,0.390485
92,0.06802,0.071925,0.255475,0.07967,0.090765,0.39055
93,0.068225,0.07192,0.25642,0.077675,0.08895,0.390385
94,0.068015,0.071905,0.25216,0.07768,0.08817,0.38859
95,0.06792,0.07161,0.25381,0.077425,0.088945,0.38816
96,0.067865,0.071065,0.252275,0.07617,0.087055,0.3865
97,0.06823,0.071755,0.249205,0.0763,0.08682,0.386835
98,0.068315,0.071115,0.24991,0.07619,0.086245,0.38541
99,0.06806,0.07163,0.24883,0.075995,0.086325,0.38488
100,0.067545,0.07049,0.24906,0.074165,0.086075,0.38488
101,0.06816,0.07025,0.246825,0.074975,0.08527,0.383705
102,0.067535,0.07093,0.246375,0.075895,0.083775,0.385145
103,0.06816,0.07088,0.245365,0.074835,0.083875,0.383745
104,0.068295,0.070395,0.244285,0.07419,0.08405,0.383715
105,0.067545,0.0698,0.24448,0.07397,0.08307,0.38258
106,0.067395,0.070395,0.24048,0.073305,0.082685,0.38173
107,0.067345,0.06999,0.24092,0.072795,0.08257,0.381845
108,0.06721,0.07057,0.24277,0.072475,0.08207,0.382315
109,0.06729,0.07071,0.24092,0.073285,0.08239,0.379455
110,0.067245,0.07018,0.23866,0.07137,0.081325,0.380075
111,0.06713,0.069965,0.23875,0.07102,0.08058,0.38082
112,0.067585,0.06999,0.237985,0.07122,0.080835,0.377985
113,0.0674,0.070065,0.236815,0.07028,0.08045,0.378425
114,0.067055,0.06962,0.23558,0.070375,0.080125,0.379075
115,0.06744,0.069955,0.235955,0.070195,0.07948,0.37755
116,0.066535,0.06969,0.23506,0.070505,0.07939,0.375885
117,0.066765,0.070025,0.23361,0.070335,0.07919,0.37726
118,0.06716,0.06955,0.23222,0.07003,0.078945,0.376695
119,0.066685,0.06917,0.2301,0.07006,0.07806,0.374645
120,0.06694,0.068795,0.230665,0.069105,0.0781,0.373415
121,0.067015,0.06939,0.22878,0.069925,0.07796,0.373775
122,0.06738,0.06894,0.230415,0.068495,0.077165,0.372935
123,0.067065,0.069015,0.22908,0.06829,0.07707,0.37139
124,0.067215,0.068785,0.228445,0.068205,0.076545,0.37305
125,0.067005,0.06913,0.22725,0.067335,0.07653,0.37173
126,0.06675,0.068665,0.226315,0.06757,0.07608,0.37242
127,0.067175,0.06936,0.223555,0.06722,0.075355,0.370835
128,0.066115,0.068835,0.22587,0.067385,0.076,0.37212
129,0.06669,0.069045,0.224155,0.06745,0.075045,0.368695
130,0.06624,0.06869,0.222355,0.06654,0.074465,0.36868
131,0.06607,0.0689,0.22363,0.066685,0.074525,0.368865
132,0.066375,0.068445,0.221945,0.0663,0.073955,0.36952
133,0.066355,0.068775,0.22077,0.066485,0.07343,0.36789
134,0.066565,0.068455,0.220455,0.06645,0.072815,0.36859
135,0.06631,0.069205,0.220225,0.06532,0.07329,0.36644
136,0.06561,0.069035,0.2181,0.06498,0.072205,0.36718
137,0.06617,0.068425,0.21872,0.06538,0.072865,0.367465
138,0.06587,0.06879,0.21593,0.065425,0.0727,0.36623
139,0.06594,0.068135,0.21736,0.06484,0.072675,0.366395
140,0.066115,0.06778,0.21637,0.06451,0.072445,0.365305
141,0.06616,0.068225,0.215425,0.065115,0.072495,0.36586
142,0.066325,0.06827,0.213955,0.06455,0.070165,0.36371
143,0.065945,0.06801,0.21279,0.064495,0.07158,0.365055
144,0.066245,0.067925,0.21432,0.06398,0.070165,0.36467
145,0.06588,0.06789,0.214035,0.06419,0.071025,0.363605
146,0.06647,0.067975,0.21155,0.06418,0.07161,0.36478
147,0.066015,0.06781,0.210415,0.06403,0.07032,0.360815
148,0.065945,0.068,0.21121,0.06301,0.0711,0.36185
149,0.0661,0.067625,0.2105,0.06304,0.070665,0.36041
150,0.06625,0.06785,0.21104,0.062665,0.07016,0.360785
151,0.065335,0.06738,0.208335,0.062075,0.07007,0.36184
152,0.065385,0.067385,0.208835,0.0622,0.06934,0.35986
153,0.06637,0.06775,0.208495,0.062315,0.06949,0.35918
154,0.065865,0.067805,0.208965,0.06232,0.06891,0.35976
155,0.06581,0.067475,0.206745,0.0616,0.068745,0.35821
156,0.06532,0.067685,0.20608,0.0623,0.068615,0.35796
157,0.065885,0.0674,0.20445,0.061655,0.06752,0.35632
158,0.065225,0.06744,0.203885,0.0619,0.068855,0.35912
159,0.06574,0.067655,0.203165,0.06119,0.06773,0.355555
160,0.065445,0.067805,0.202375,0.0614,0.068715,0.35639
161,0.065995,0.06756,0.20204,0.061365,0.067635,0.356605
162,0.065185,0.06716,0.20172,0.060965,0.067945,0.35405
163,0.065525,0.06763,0.201845,0.06084,0.06711,0.35343
164,0.06514,0.067425,0.20197,0.06137,0.067335,0.35602
165,0.06545,0.067185,0.201065,0.06084,0.06698,0.35466
166,0.06535,0.067445,0.19954,0.06083,0.066255,0.35412
167,0.0649,0.067675,0.200855,0.060255,0.066995,0.355005
168,0.065375,0.067585,0.198915,0.060345,0.06722,0.35308
169,0.065355,0.067575,0.19875,0.059345,0.06639,0.35323
170,0.065355,0.06696,0.19877,0.060015,0.06639,0.353655
171,0.06559,0.0673,0.196935,0.060435,0.065465,0.35211
172,0.065295,0.067135,0.1973,0.060075,0.06631,0.35371
173,0.0655,0.066805,0.19659,0.05944,0.066025,0.35371
174,0.065325,0.06703,0.19644,0.059635,0.065935,0.350215
175,0.06517,0.066855,0.196435,0.05963,0.06468,0.352355
176,0.065275,0.06685,0.19483,0.058675,0.065075,0.347655
177,0.0652,0.06723,0.19545,0.05855,0.06409,0.34942
178,0.064945,0.067025,0.194765,0.05888,0.06498,0.34993
179,0.065275,0.067205,0.19391,0.058575,0.065025,0.349055
180,0.06524,0.066635,0.19271,0.05849,0.065685,0.349185
181,0.065235,0.06653,0.191815,0.05854,0.06433,0.34813
182,0.06503,0.066785,0.1922,0.058595,0.06444,0.348455
183,0.0655,0.066765,0.191625,0.05838,0.06393,0.348415
184,0.06513,0.06678,0.190655,0.058645,0.064325,0.34741
185,0.06534,0.06625,0.18981,0.05846,0.065025,0.34828
186,0.06522,0.066845,0.18939,0.058355,0.06403,0.3452
187,0.06497,0.06694,0.189265,0.05758,0.063805,0.34631
188,0.064835,0.0664,0.19027,0.05874,0.063645,0.34651
189,0.065295,0.066285,0.18832,0.05764,0.06327,0.346045
190,0.065055,0.06616,0.18709,0.05829,0.063375,0.346335
191,0.064995,0.066855,0.188585,0.05818,0.063215,0.34401
192,0.064635,0.067155,0.186145,0.05758,0.062825,0.345295
193,0.06462,0.06656,0.186915,0.057485,0.06329,0.344075
194,0.064655,0.06616,0.186045,0.05721,0.06264,0.34394
195,0.06505,0.066505,0.184745,0.057505,0.063345,0.34517
196,0.064885,0.066625,0.1859,0.057245,0.06243,0.342635
197,0.0648,0.066705,0.183785,0.057285,0.06298,0.34281
198,0.064485,0.066315,0.18403,0.056965,0.06158,0.343275
199,0.064825,0.065905,0.18325,0.05698,0.06329,0.343045
200,0.06441,0.06641,0.1818,0.056635,0.062965,0.34172
201,0.064485,0.06599,0.18241,0.05698,0.062765,0.338815
202,0.06489,0.06623,0.18226,0.057065,0.062465,0.34034
203,0.064315,0.066195,0.18109,0.057205,0.06226,0.34003
204,0.064815,0.06623,0.18045,0.056805,0.060905,0.339215
205,0.064245,0.066625,0.18128,0.05628,0.061895,0.340605
206,0.06503,0.066185,0.180855,0.055945,0.06141,0.33945
207,0.06455,0.06616,0.178365,0.055995,0.061725,0.33834
208,0.06455,0.06588,0.18032,0.056275,0.060955,0.338305
209,0.06502,0.066385,0.178475,0.05577,0.06119,0.33884
210,0.06463,0.06595,0.17884,0.05657,0.06138,0.336545
211,0.064745,0.06584,0.17762,0.055545,0.060895,0.33768
212,0.06482,0.066185,0.17817,0.05582,0.060555,0.338275
213,0.06432,0.06673,0.176505,0.05553,0.06067,0.33755
214,0.06443,0.066,0.177055,0.05546,0.05998,0.337005
215,0.064535,0.066465,0.1776,0.055835,0.06009,0.337345
216,0.06472,0.065945,0.175665,0.05509,0.060425,0.335715
217,0.06479,0.06612,0.17509,0.05519,0.060205,0.33427
218,0.065015,0.066135,0.17578,0.055045,0.05967,0.334395
219,0.0646,0.0659,0.17482,0.05515,0.059935,0.334915
220,0.064435,0.06552,0.17466,0.055645,0.060125,0.33438
221,0.064025,0.065915,0.174075,0.054745,0.06031,0.335055
222,0.06439,0.06594,0.175155,0.055355,0.0596,0.33416
223,0.06457,0.065455,0.17318,0.05525,0.05991,0.334955
224,0.064445,0.065825,0.1719,0.0554,0.05988,0.333995
225,0.06448,0.0658,0.171625,0.055375,0.05987,0.33249
226,0.06451,0.06563,0.170895,0.054675,0.0594,0.334235
227,0.0645,0.06621,0.170765,0.054735,0.05954,0.33257
228,0.06448,0.06578,0.17265,0.0546,0.05964,0.33398
229,0.06455,0.06592,0.170805,0.05416,0.059235,0.332185
230,0.064655,0.065555,0.170785,0.05475,0.059185,0.33084
231,0.064355,0.065425,0.169825,0.054435,0.058905,0.32957
232,0.06437,0.065425,0.170315,0.054705,0.05938,0.332035
233,0.06475,0.0651,0.16748,0.05408,0.059385,0.33193
234,0.064565,0.06585,0.169475,0.05459,0.057955,0.33144
235,0.064135,0.065935,0.16823,0.05445,0.05834,0.3314
236,0.06422,0.06491,0.16869,0.05396,0.05843,0.33026
237,0.06472,0.065575,0.167445,0.053655,0.058375,0.329995
238,0.064045,0.065945,0.16777,0.05379,0.058575,0.32928
239,0.06446,0.0659,0.16638,0.054275,0.05889,0.32778
240,0.064275,0.065565,0.16727,0.05383,0.05852,0.32979
241,0.064825,0.06534,0.16644,0.05394,0.05771,0.328515
242,0.064095,0.065615,0.165835,0.053665,0.05806,0.327315
243,0.064325,0.06525,0.165295,0.053495,0.057735,0.32596
244,0.06427,0.065915,0.164235,0.05331,0.05837,0.32539
245,0.064205,0.06513,0.16472,0.05349,0.05772,0.325525
246,0.06399,0.065325,0.16529,0.054155,0.057865,0.32698
247,0.06442,0.065995,0.16466,0.053345,0.05651,0.325875
248,0.06455,0.06591,0.16395,0.05347,0.05738,0.325885
249,0.06448,0.065735,0.16329,0.05372,0.058115,0.326155


==> num_results_voting_classifiers_correlated/corfading_middleton_noise_bl4.csv <==
channel_uses,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
1,0.33499,0.487305,0.48851,0.39249,0.489535,0.488785
2,0.274275,0.46513,0.468575,0.353975,0.447165,0.46589
3,0.241715,0.43983,0.455735,0.32827,0.41315,0.45702
4,0.21435,0.40112,0.442015,0.30655,0.361105,0.444905
5,0.19556,0.354625,0.428125,0.28762,0.3194,0.436795
6,0.176275,0.305735,0.414015,0.271025,0.294725,0.440895
7,0.1632,0.25443,0.404095,0.256525,0.275395,0.43859
8,0.15257,0.2124,0.393085,0.24525,0.26667,0.44417
9,0.143525,0.177275,0.38378,0.234175,0.25678,0.445175
10,0.135515,0.147235,0.373985,0.22275,0.242405,0.444735
11,0.12881,0.14174,0.371155,0.213445,0.23266,0.44456
12,0.122615,0.135955,0.36723,0.20608,0.221625,0.442675
13,0.11837,0.134015,0.362015,0.1989,0.2152,0.439615
14,0.11451,0.12798,0.360595,0.19118,0.208,0.437955
15,0.110295,0.12549,0.354755,0.183665,0.200825,0.435515
16,0.10699,0.11977,0.35214,0.17822,0.192605,0.433135
17,0.102535,0.11535,0.346055,0.17316,0.188955,0.43213
18,0.100855,0.1133,0.34004,0.166585,0.18707,0.428345
19,0.09773,0.109665,0.3366,0.16184,0.183285,0.427615
20,0.096605,0.106045,0.328095,0.157495,0.178815,0.42423
21,0.094385,0.10268,0.327705,0.15372,0.174685,0.42312
22,0.091875,0.101685,0.32308,0.148515,0.167775,0.42085
23,0.090655,0.101185,0.320555,0.14565,0.164965,0.41976
24,0.08985,0.10002,0.317465,0.14125,0.160795,0.41943
25,0.08855,0.09745,0.312755,0.138395,0.15687,0.41581
26,0.08677,0.09571,0.312,0.13444,0.154295,0.412705
27,0.084785,0.09353,0.307215,0.132805,0.14889,0.412515
28,0.083735,0.09415,0.304375,0.13103,0.15058,0.410785
29,0.082835,0.09218,0.29888,0.12679,0.147735,0.40923
30,0.08199,0.09097,0.29713,0.123475,0.145025,0.405875
31,0.080835,0.089445,0.293115,0.12239,0.141645,0.406185
32,0.0816,0.087825,0.290965,0.120485,0.13795,0.404145
33,0.080205,0.088155,0.28837,0.11723,0.135595,0.403505
34,0.07922,0.086945,0.28596,0.115465,0.133815,0.401865
35,0.078715,0.085945,0.28267,0.11266,0.13088,0.398765
36,0.07872,0.08465,0.27911,0.11126,0.129345,0.401025
37,0.076745,0.08381,0.277615,0.10957,0.12696,0.397775
38,0.076875,0.084175,0.27544,0.107655,0.12618,0.396835
39,0.07677,0.083295,0.275625,0.106305,0.12469,0.395385
40,0.076185,0.082725,0.26939,0.10491,0.123085,0.39352
41,0.07547,0.082265,0.26799,0.10308,0.121065,0.393155
42,0.075155,0.081905,0.264925,0.101075,0.1187,0.390555
43,0.075295,0.081525,0.26421,0.099645,0.11896,0.39034
44,0.07439,0.081495,0.25984,0.097515,0.11644,0.38799
45,0.07454,0.080495,0.259995,0.097045,0.114245,0.38654
46,0.073325,0.08007,0.258595,0.096125,0.111355,0.38558
47,0.0738,0.079795,0.25668,0.094995,0.110505,0.38748
48,0.07332,0.07938,0.25482,0.09354,0.11086,0.385015
49,0.07319,0.07884,0.25084,0.09262,0.110145,0.38182
50,0.0728,0.07805,0.249495,0.09062,0.10827,0.383045
51,0.072515,0.078395,0.2483,0.09044,0.10626,0.381145
52,0.0719,0.07782,0.247105,0.09006,0.10569,0.379255
53,0.071975,0.07791,0.243665,0.0876,0.104465,0.3762
54,0.071815,0.0769,0.24177,0.087775,0.103685,0.378105
55,0.07117,0.077095,0.241405,0.08637,0.101445,0.37515
56,0.07127,0.076095,0.238915,0.08567,0.101325,0.37428
57,0.071065,0.07608,0.236995,0.085765,0.100035,0.37234
58,0.070805,0.07583,0.235865,0.08435,0.10012,0.373355
59,0.070895,0.076,0.233665,0.084695,0.099075,0.37245
60,0.07072,0.075415,0.23147,0.08291,0.097985,0.372985
61,0.07034,0.075255,0.229265,0.08085,0.09706,0.368825
62,0.070395,0.07486,0.228495,0.081395,0.09625,0.368475
63,0.069835,0.075295,0.228775,0.07984,0.095405,0.36781
64,0.069675,0.07489,0.224425,0.079395,0.09439,0.367145
65,0.070045,0.07321,0.223605,0.078905,0.09191,0.36455
66,0.070175,0.074415,0.221255,0.07847,0.092085,0.36389
67,0.06867,0.07369,0.221095,0.0766,0.092275,0.362335
68,0.0696,0.074115,0.22022,0.076735,0.091055,0.3634
69,0.068835,0.07398,0.21779,0.07676,0.09056,0.36273
70,0.06902,0.07348,0.21519,0.07574,0.089415,0.362575
71,0.069345,0.07277,0.217115,0.07535,0.08928,0.36013
72,0.06881,0.073665,0.21465,0.075435,0.087995,0.35853
73,0.068675,0.0727,0.21297,0.07454,0.08771,0.358275
74,0.068915,0.07244,0.210465,0.07353,0.08668,0.357965
75,0.06886,0.073205,0.21005,0.074285,0.08495,0.35587
76,0.068825,0.072445,0.208735,0.073105,0.085645,0.355595
77,0.068065,0.07273,0.20701,0.072715,0.085095,0.35586
78,0.067765,0.071985,0.2049,0.07214,0.085095,0.35468
79,0.068215,0.072055,0.205115,0.071735,0.085295,0.35372
80,0.06835,0.07175,0.2044,0.071705,0.083485,0.35132
81,0.067775,0.071335,0.20245,0.07072,0.083215,0.350615
82,0.067825,0.071715,0.20193,0.07015,0.08228,0.34991
83,0.06786,0.07117,0.198855,0.06995,0.08141,0.349105
84,0.06775,0.07059,0.19961,0.069855,0.080595,0.349565
85,0.068015,0.071865,0.19698,0.068855,0.080685,0.350135
86,0.067075,0.071105,0.197485,0.06844,0.0803,0.348335
87,0.067625,0.070905,0.19633,0.06867,0.07994,0.34692
88,0.06763,0.07086,0.194275,0.068415,0.07897,0.34415
89,0.06689,0.071295,0.1936,0.066565,0.07944,0.34554
90,0.06746,0.07099,0.19061,0.06788,0.07946,0.34414
91,0.06751,0.0702,0.192615,0.06762,0.077725,0.34338
92,0.06713,0.070175,0.19078,0.066335,0.076825,0.343685
93,0.06757,0.070555,0.189875,0.06657,0.076795,0.340805
94,0.067255,0.06984,0.18854,0.066095,0.077585,0.34001
95,0.06666,0.070055,0.187225,0.065685,0.07589,0.3396
96,0.06711,0.06979,0.185555,0.066155,0.076605,0.339495
97,0.06724,0.069875,0.184825,0.06569,0.074885,0.338045
98,0.066445,0.069775,0.183365,0.064325,0.076005,0.33757
99,0.06682,0.07025,0.183945,0.064495,0.0751,0.33779
100,0.067025,0.06982,0.18294,0.06463,0.07541,0.33575
101,0.066575,0.069965,0.18243,0.064255,0.075075,0.335055
102,0.06668,0.069835,0.18078,0.064255,0.073945,0.33279
103,0.0665,0.070045,0.181325,0.064,0.073135,0.335905
104,0.0666,0.070065,0.178225,0.06329,0.073195,0.33299
105,0.066155,0.069645,0.179055,0.06316,0.072765,0.331995
106,0.066435,0.069795,0.17782,0.063365,0.07245,0.33028
107,0.06647,0.069315,0.17674,0.062415,0.07151,0.332085
108,0.066025,0.069255,0.176285,0.06205,0.07295,0.329595
109,0.06633,0.068965,0.17429,0.06243,0.071575,0.32949
110,0.066035,0.069185,0.175035,0.06201,0.07132,0.32892
111,0.06667,0.069315,0.173265,0.061165,0.071415,0.32987
112,0.066005,0.06891,0.17277,0.06162,0.07026,0.32572
113,0.06588,0.06875,0.171295,0.06139,0.07082,0.32721
114,0.065825,0.06861,0.17032,0.061085,0.070235,0.327365
115,0.065625,0.06882,0.16964,0.06055,0.070985,0.325555
116,0.066285,0.06872,0.16955,0.06092,0.06964,0.32606
117,0.0661,0.069025,0.16935,0.06087,0.06987,0.324285
118,0.06535,0.06867,0.16757,0.06073,0.068935,0.32135
119,0.06619,0.06831,0.166965,0.060525,0.06974,0.323035
120,0.06584,0.06792,0.166495,0.05999,0.06884,0.32263
121,0.06581,0.06798,0.165995,0.06004,0.069375,0.32359
122,0.06576,0.068055,0.16306,0.05973,0.067945,0.321545
123,0.065835,0.068715,0.1656,0.05946,0.06812,0.31935
124,0.065575,0.06791,0.16388,0.059295,0.066925,0.32093
125,0.06576,0.068095,0.162125,0.058545,0.06727,0.31983
126,0.06567,0.06814,0.161715,0.058765,0.06738,0.31884
127,0.06609,0.068045,0.160865,0.05882,0.066585,0.317285
128,0.06537,0.06827,0.160085,0.057945,0.066945,0.3199
129,0.06582,0.067915,0.160395,0.05881,0.06613,0.31626
130,0.06555,0.06766,0.160065,0.058135,0.066885,0.31715
131,0.06566,0.06825,0.158915,0.057815,0.065915,0.316255
132,0.065875,0.06794,0.158185,0.05769,0.06592,0.31315
133,0.06556,0.067785,0.159065,0.057475,0.06552,0.315335
134,0.06564,0.06799,0.15644,0.05851,0.065735,0.311905
135,0.065405,0.06766,0.156505,0.057975,0.066375,0.31226
136,0.06511,0.06747,0.155295,0.05707,0.064865,0.311805
137,0.06508,0.06751,0.15443,0.05778,0.0649,0.31286
138,0.065595,0.067665,0.15569,0.0569,0.06523,0.3122
139,0.065,0.06742,0.154215,0.057695,0.06423,0.310785
140,0.06514,0.067155,0.154525,0.057205,0.064965,0.308745
141,0.06509,0.06789,0.151145,0.0563,0.06428,0.30798
142,0.06574,0.066995,0.1528,0.05601,0.0639,0.308885
143,0.065215,0.06765,0.15278,0.056475,0.06444,0.310415
144,0.06513,0.067435,0.15056,0.056175,0.06407,0.307115
145,0.06472,0.06723,0.15087,0.056535,0.062955,0.305815
146,0.06509,0.06737,0.148475,0.056345,0.06285,0.306575
147,0.065055,0.067025,0.14898,0.055795,0.062865,0.30521
148,0.065065,0.06759,0.149505,0.05597,0.062825,0.305625
149,0.065015,0.067165,0.147855,0.05599,0.0634,0.30517
150,0.06491,0.067255,0.14846,0.05626,0.062555,0.30437
151,0.065185,0.067225,0.145535,0.055185,0.06305,0.304035
152,0.06495,0.067055,0.148,0.056295,0.061995,0.30383
153,0.065095,0.06655,0.14571,0.056015,0.062245,0.301355
154,0.0654,0.067295,0.14579,0.05468,0.062275,0.300885
155,0.06517,0.066915,0.145835,0.055365,0.06189,0.29974
156,0.065115,0.06681,0.14379,0.055355,0.06165,0.30108
157,0.065325,0.06733,0.142875,0.05527,0.06161,0.29993
158,0.064545,0.066735,0.14356,0.055305,0.061725,0.29841
159,0.064525,0.066915,0.14247,0.0543,0.061665,0.298845
160,0.06494,0.066655,0.14186,0.05419,0.06101,0.299305
161,0.06497,0.066725,0.14244,0.05466,0.061625,0.298765
162,0.064745,0.066615,0.141255,0.05442,0.06118,0.297575
163,0.0647,0.06685,0.14135,0.05397,0.06071,0.29807
164,0.06482,0.066535,0.140575,0.054055,0.06052,0.29741
165,0.064865,0.066655,0.14027,0.053745,0.060465,0.2949
166,0.06466,0.06697,0.13954,0.05382,0.060015,0.295225
167,0.06439,0.06644,0.137965,0.05447,0.060635,0.294455
168,0.06488,0.06642,0.139115,0.05355,0.06024,0.29656
169,0.064395,0.06615,0.138645,0.05388,0.060765,0.293785
170,0.06442,0.066735,0.136655,0.053775,0.0608,0.29337
171,0.06459,0.066095,0.138145,0.053625,0.05995,0.29299
172,0.06459,0.066385,0.13713,0.05369,0.05951,0.293505
173,0.06462,0.066285,0.13468,0.05364,0.0592,0.29156
174,0.064885,0.066665,0.13642,0.053545,0.05973,0.28993
175,0.064935,0.0663,0.1345,0.05289,0.05898,0.290895
176,0.064615,0.066045,0.13564,0.053665,0.058595,0.28921
177,0.0646,0.06586,0.13558,0.05329,0.058705,0.290435
178,0.06431,0.06623,0.13448,0.053815,0.05956,0.288375
179,0.064705,0.06614,0.133725,0.05307,0.05873,0.289985
180,0.064795,0.06642,0.133045,0.052705,0.058605,0.287545
181,0.064735,0.066065,0.132785,0.05227,0.058545,0.288855
182,0.06415,0.06645,0.133595,0.05331,0.058965,0.286925
183,0.06437,0.06615,0.133185,0.05246,0.05859,0.28696
184,0.064555,0.06616,0.13242,0.052795,0.058155,0.285795
185,0.06418,0.066015,0.13177,0.05309,0.05865,0.28625
186,0.06433,0.066185,0.13095,0.052425,0.058,0.28481
187,0.064455,0.06605,0.13096,0.053455,0.05784,0.283665
188,0.06422,0.06596,0.13136,0.0519,0.05807,0.28374
189,0.06441,0.06585,0.129395,0.052535,0.058405,0.283915
190,0.065015,0.06612,0.12895,0.052585,0.058145,0.28322
191,0.064175,0.066,0.129375,0.051715,0.057465,0.28313
192,0.064575,0.06601,0.129745,0.052055,0.05675,0.28299
193,0.06481,0.065195,0.1283,0.05169,0.05696,0.281865
194,0.06457,0.06592,0.12875,0.05149,0.057245,0.282465
195,0.064185,0.06562,0.12705,0.052045,0.05664,0.279815
196,0.06437,0.06611,0.12714,0.051905,0.05726,0.28108
197,0.064355,0.065725,0.12777,0.051595,0.05734,0.27988
198,0.06413,0.06551,0.12597,0.051655,0.057045,0.27983
199,0.064565,0.065535,0.12578,0.051065,0.057195,0.27926
200,0.06407,0.06599,0.127525,0.051605,0.057015,0.27914
201,0.064045,0.065835,0.12698,0.05149,0.05652,0.27821
202,0.0642,0.06565,0.127315,0.0516,0.056445,0.277765
203,0.064485,0.065855,0.125815,0.05157,0.05629,0.276865
204,0.06404,0.06568,0.123975,0.05073,0.05663,0.276455
205,0.06443,0.06591,0.12412,0.050845,0.056705,0.27666
206,0.06405,0.065735,0.12523,0.05189,0.056055,0.276
207,0.064065,0.065485,0.124955,0.050885,0.05656,0.276115
208,0.06423,0.065555,0.12451,0.05135,0.055975,0.274705
209,0.063935,0.065785,0.12348,0.050935,0.056205,0.27482
210,0.064425,0.0653,0.12304,0.051205,0.056075,0.274975
211,0.064155,0.065755,0.122885,0.05102,0.056815,0.2729
212,0.06395,0.065965,0.1226,0.050515,0.055985,0.274185
213,0.06408,0.065745,0.121695,0.051085,0.055815,0.272535
214,0.063885,0.06545,0.121145,0.050545,0.05602,0.274115
215,0.064195,0.065395,0.12061,0.050835,0.055105,0.272845
216,0.064615,0.06536,0.121085,0.051205,0.055265,0.27194
217,0.064355,0.06498,0.120735,0.050765,0.054865,0.27185
218,0.063785,0.06569,0.121355,0.05109,0.054885,0.26997
219,0.064175,0.065105,0.121165,0.05074,0.055255,0.27003
220,0.064155,0.065345,0.120215,0.05048,0.055185,0.27063
221,0.06424,0.06529,0.120285,0.050315,0.05488,0.270355
222,0.063945,0.065335,0.12054,0.050465,0.05534,0.26913
223,0.06389,0.06572,0.121025,0.05044,0.0555,0.27007
224,0.06404,0.0658,0.119295,0.050645,0.05534,0.2666
225,0.064035,0.06549,0.118495,0.050145,0.054475,0.2681
226,0.06392,0.06521,0.11842,0.05036,0.05539,0.270045
227,0.064225,0.064965,0.117925,0.05046,0.05452,0.267125
228,0.06398,0.06485,0.11836,0.050425,0.054535,0.267975
229,0.06392,0.065445,0.117625,0.04992,0.0548,0.26832
230,0.06399,0.065315,0.11693,0.049625,0.05519,0.265885
231,0.06395,0.06542,0.116565,0.04944,0.05463,0.265295
232,0.063855,0.06515,0.116975,0.04987,0.054975,0.265445
233,0.06414,0.06593,0.11652,0.0496,0.05463,0.264435
234,0.063855,0.06524,0.1163,0.050265,0.05449,0.262375
235,0.063995,0.065225,0.115615,0.049965,0.054175,0.26359
236,0.06399,0.065245,0.11555,0.049675,0.053615,0.26417
237,0.063755,0.064885,0.11459,0.049605,0.05457,0.263825
238,0.06416,0.065315,0.115865,0.04948,0.0539,0.26253
239,0.063635,0.065335,0.114765,0.049455,0.053365,0.26257
240,0.06392,0.0648,0.115175,0.049705,0.054085,0.264785
241,0.063995,0.06539,0.11377,0.049595,0.053945,0.2609
242,0.06386,0.065055,0.11504,0.04954,0.05415,0.260265
243,0.06388,0.06469,0.11465,0.050015,0.05368,0.260535
244,0.06376,0.06498,0.113735,0.04965,0.05405,0.26083
245,0.06388,0.06519,0.11313,0.049155,0.053645,0.259225
246,0.063805,0.06471,0.112875,0.049385,0.053555,0.25809
247,0.06369,0.064825,0.11359,0.049495,0.053495,0.26025
248,0.063735,0.064975,0.11299,0.04905,0.05381,0.2582
249,0.063725,0.06552,0.11253,0.049445,0.052955,0.257785


==> num_results_voting_classifiers_correlated/corfading_middleton_noise_bl4_25tx.csv <==
channel_uses,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
1,0.29941,0.496815,0.496775,0.41324,0.481045,0.48048
2,0.244665,0.496785,0.491465,0.380865,0.469575,0.47459
3,0.214145,0.496255,0.483515,0.35587,0.439065,0.460175
4,0.19149,0.494615,0.474605,0.33473,0.424645,0.45668
5,0.1728,0.492835,0.46746,0.316845,0.409965,0.45709
6,0.16085,0.48723,0.45448,0.302525,0.39324,0.45638
7,0.150535,0.479825,0.44474,0.28664,0.392165,0.456235
8,0.14123,0.46647,0.435945,0.27892,0.368595,0.45653
9,0.1347,0.45105,0.42484,0.266545,0.363815,0.4579
10,0.128675,0.428975,0.415995,0.25638,0.35099,0.45732
11,0.122795,0.401935,0.408005,0.249,0.340225,0.456415
12,0.11921,0.369875,0.397875,0.23871,0.33483,0.457545
13,0.117095,0.33593,0.387855,0.23185,0.32275,0.45977
14,0.112895,0.299825,0.380625,0.224395,0.314565,0.46112
15,0.10962,0.264165,0.373015,0.218145,0.297325,0.46011
16,0.108,0.235405,0.370015,0.21053,0.29772,0.4589
17,0.10556,0.21061,0.360455,0.205735,0.28653,0.459525
18,0.10451,0.18213,0.35209,0.20078,0.26448,0.46034
19,0.102015,0.157775,0.344235,0.194645,0.25894,0.46158
20,0.10054,0.141735,0.33897,0.191015,0.25859,0.46251
21,0.100335,0.12839,0.33318,0.18369,0.25513,0.461185
22,0.098735,0.11488,0.3257,0.179725,0.23019,0.461275
23,0.0973,0.112335,0.32279,0.17674,0.227385,0.46145
24,0.097025,0.10461,0.31748,0.17183,0.224015,0.463095
25,0.09605,0.10302,0.314195,0.168765,0.219025,0.463015
26,0.09562,0.101885,0.30984,0.163635,0.21039,0.462145
27,0.09438,0.101855,0.309425,0.161725,0.208765,0.462655
28,0.093825,0.1003,0.307165,0.157785,0.20004,0.46195
29,0.09302,0.10082,0.306015,0.15564,0.19567,0.46115
30,0.09279,0.100475,0.303585,0.15262,0.190895,0.461685
31,0.09308,0.09963,0.301185,0.15006,0.18962,0.462625
32,0.092115,0.09982,0.300295,0.14655,0.18715,0.45995
33,0.091495,0.09886,0.29696,0.14385,0.186005,0.45852
34,0.091315,0.098145,0.294985,0.141545,0.183155,0.46059
35,0.09096,0.097635,0.294085,0.139115,0.183895,0.458535
36,0.090815,0.097375,0.29114,0.136095,0.17886,0.458825
37,0.090665,0.09732,0.28897,0.133615,0.179135,0.456285
38,0.090565,0.09617,0.287605,0.13186,0.177495,0.457755
39,0.09009,0.09603,0.28177,0.13052,0.174495,0.456975
40,0.090175,0.095715,0.282665,0.12773,0.17308,0.45656
41,0.09005,0.094625,0.27893,0.125465,0.17285,0.455765
42,0.089885,0.09491,0.275675,0.124045,0.17207,0.45476
43,0.08974,0.09417,0.274075,0.121665,0.16598,0.45439
44,0.089225,0.093955,0.268095,0.11994,0.165165,0.451385
45,0.089315,0.09384,0.26726,0.118325,0.164245,0.45295
46,0.088625,0.09303,0.263735,0.11762,0.1613,0.450805
47,0.088375,0.093425,0.261085,0.11602,0.159305,0.451565
48,0.08894,0.09297,0.25916,0.11414,0.15787,0.448345
49,0.08862,0.092635,0.255255,0.11316,0.157035,0.449315
50,0.08819,0.09194,0.2527,0.11213,0.157045,0.44809
51,0.08789,0.092425,0.25123,0.11009,0.15491,0.44776
52,0.088665,0.09206,0.251605,0.10821,0.14934,0.44733
53,0.087615,0.0919,0.2497,0.10673,0.14697,0.445765
54,0.08823,0.091715,0.24668,0.1049,0.14499,0.44754
55,0.08763,0.091705,0.245785,0.10353,0.141905,0.445525
56,0.08775,0.09166,0.243235,0.10303,0.14054,0.4474
57,0.087605,0.09108,0.244815,0.10185,0.141645,0.44189
58,0.087425,0.091245,0.24221,0.101125,0.13871,0.445015
59,0.087475,0.09088,0.24167,0.10019,0.138375,0.44348
60,0.087615,0.090705,0.239095,0.09985,0.1366,0.44504
61,0.08728,0.09023,0.23695,0.098025,0.1379,0.44247
62,0.087185,0.09049,0.23846,0.096375,0.13646,0.441335
63,0.087035,0.09056,0.23608,0.09679,0.134955,0.441975
64,0.087025,0.09043,0.23253,0.09536,0.133365,0.444785
65,0.086985,0.09027,0.23071,0.09512,0.132595,0.440705
66,0.08717,0.090095,0.23131,0.09316,0.13249,0.44136
67,0.08695,0.089935,0.227775,0.09307,0.132435,0.43969
68,0.086175,0.08996,0.226605,0.091435,0.13016,0.44203
69,0.086785,0.090015,0.22479,0.09074,0.13009,0.43887
70,0.08647,0.08998,0.223245,0.09028,0.129555,0.441905
71,0.08665,0.08979,0.22199,0.089655,0.12791,0.4385
72,0.087205,0.089365,0.21948,0.087955,0.12537,0.438105
73,0.08628,0.089805,0.219675,0.087895,0.126165,0.438475
74,0.086035,0.09,0.2156,0.08652,0.12663,0.43796
75,0.08637,0.089195,0.21524,0.086185,0.12505,0.43667
76,0.08655,0.08937,0.2156,0.08592,0.12326,0.434205
77,0.08679,0.08948,0.214225,0.08474,0.121745,0.43492
78,0.08591,0.08924,0.212755,0.083635,0.118,0.43718
79,0.086255,0.08904,0.21134,0.084515,0.117295,0.43535
80,0.08599,0.08886,0.20943,0.0839,0.115715,0.43534
81,0.086165,0.088765,0.20858,0.083935,0.115315,0.43145
82,0.08593,0.089025,0.20783,0.082585,0.11502,0.43269
83,0.086095,0.08856,0.207165,0.081575,0.114755,0.433965
84,0.0866,0.089095,0.206135,0.08042,0.1141,0.432055
85,0.086225,0.088595,0.205975,0.08011,0.113225,0.432915
86,0.08608,0.088705,0.204265,0.079595,0.1135,0.43136
87,0.08589,0.08875,0.201925,0.078905,0.11247,0.434005
88,0.086115,0.089025,0.202375,0.07836,0.11229,0.43097
89,0.085675,0.0889,0.201235,0.07911,0.109885,0.431885
90,0.08561,0.08801,0.20175,0.078035,0.11102,0.431105
91,0.08606,0.087765,0.200685,0.077385,0.11052,0.42976
92,0.085405,0.08837,0.1982,0.07783,0.109145,0.431035
93,0.08584,0.08776,0.196295,0.07666,0.10777,0.428735
94,0.085935,0.088225,0.194595,0.076095,0.108705,0.43066
95,0.08528,0.08792,0.19367,0.07476,0.10814,0.428095
96,0.08597,0.08787,0.19329,0.074845,0.107895,0.4286
97,0.08584,0.08819,0.192235,0.07486,0.107195,0.427955
98,0.085765,0.087885,0.19034,0.075,0.106865,0.430655
99,0.085695,0.088205,0.190045,0.073565,0.106085,0.427505
100,0.085145,0.08809,0.18928,0.073085,0.10625,0.42666
101,0.085805,0.087725,0.188435,0.07277,0.104755,0.426635
102,0.08562,0.088005,0.187105,0.07203,0.103075,0.42458
103,0.085705,0.087925,0.185425,0.07219,0.10176,0.42579
104,0.085815,0.087965,0.18666,0.07102,0.100585,0.427005
105,0.08542,0.088005,0.1865,0.07148,0.09978,0.424765
106,0.0855,0.08797,0.18449,0.070425,0.10029,0.42494
107,0.08517,0.08733,0.185065,0.07005,0.09889,0.42394
108,0.08535,0.087725,0.18409,0.070305,0.09819,0.424065
109,0.085665,0.08774,0.183375,0.070185,0.098105,0.424325
110,0.08542,0.08758,0.181355,0.06934,0.098645,0.42404
111,0.08586,0.087295,0.181805,0.070195,0.09754,0.42642
112,0.085425,0.08746,0.17971,0.06898,0.097645,0.42391
113,0.085265,0.08709,0.179565,0.06896,0.09731,0.4225
114,0.085425,0.08695,0.17886,0.06822,0.097165,0.422385
115,0.08524,0.086945,0.177525,0.06844,0.09681,0.42371
116,0.085535,0.0871,0.175785,0.067795,0.096015,0.422125
117,0.085295,0.087245,0.17651,0.067045,0.095035,0.421155
118,0.085315,0.08659,0.1752,0.06743,0.0941,0.422755
119,0.085565,0.086805,0.1749,0.066555,0.094255,0.421675
120,0.085065,0.08712,0.172825,0.065885,0.09539,0.420765
121,0.08562,0.087105,0.17339,0.06585,0.094575,0.4198
122,0.085455,0.086655,0.17264,0.06598,0.093955,0.41976
123,0.08516,0.087165,0.171435,0.066235,0.0943,0.419475
124,0.084925,0.08741,0.17076,0.0652,0.0929,0.418955
125,0.08526,0.086755,0.17076,0.065065,0.09328,0.418725
126,0.0851,0.086765,0.169355,0.06529,0.091845,0.41876
127,0.085395,0.087045,0.167005,0.0648,0.09138,0.420105
128,0.08489,0.08657,0.167825,0.06494,0.08929,0.419225
129,0.084935,0.087485,0.16836,0.063735,0.0893,0.418195
130,0.08476,0.08669,0.16623,0.0647,0.08888,0.41851
131,0.085005,0.08704,0.165995,0.063875,0.088365,0.41734
132,0.0855,0.086965,0.16636,0.06386,0.088245,0.41759
133,0.084825,0.08728,0.16526,0.062185,0.088285,0.419615
134,0.08507,0.086605,0.16621,0.06286,0.08775,0.417495
135,0.084825,0.086135,0.16394,0.06296,0.086815,0.416265
136,0.08505,0.086425,0.164475,0.06281,0.087045,0.414885
137,0.08495,0.08647,0.163915,0.06201,0.087335,0.41327
138,0.085095,0.086975,0.16162,0.061575,0.086825,0.41562
139,0.085,0.08639,0.162285,0.06268,0.086485,0.417135
140,0.084865,0.08677,0.161395,0.062345,0.086275,0.415035
141,0.085,0.086555,0.16052,0.061665,0.08628,0.41402
142,0.084985,0.08587,0.16199,0.06129,0.08671,0.414675
143,0.084645,0.086585,0.160175,0.06083,0.085775,0.414415
144,0.084855,0.086745,0.1595,0.06061,0.08531,0.41265
145,0.084545,0.086415,0.15778,0.060975,0.085885,0.41387
146,0.08494,0.08605,0.158395,0.06055,0.084935,0.411645
147,0.08484,0.086315,0.157205,0.060775,0.083305,0.41376
148,0.084785,0.086435,0.158075,0.060215,0.084545,0.412355
149,0.084255,0.08675,0.156235,0.060155,0.08381,0.408935
150,0.08454,0.08591,0.15558,0.06007,0.084505,0.411715
151,0.08514,0.08629,0.154805,0.06029,0.083195,0.414095
152,0.08486,0.08649,0.15525,0.06032,0.08218,0.410055
153,0.085255,0.08653,0.15404,0.059945,0.08174,0.409435
154,0.084785,0.08641,0.153655,0.05978,0.080945,0.410615
155,0.08497,0.08612,0.15363,0.058885,0.08069,0.410485
156,0.084715,0.086355,0.153655,0.058465,0.08033,0.40727
157,0.084925,0.08608,0.151855,0.059025,0.080105,0.410345
158,0.084095,0.085635,0.152655,0.05888,0.081415,0.409065
159,0.08491,0.08613,0.151665,0.0585,0.078995,0.41056
160,0.08466,0.086205,0.15173,0.058565,0.080475,0.40712
161,0.084605,0.08616,0.151255,0.057795,0.0795,0.407885
162,0.084385,0.086095,0.15189,0.05802,0.07992,0.40811
163,0.08487,0.08627,0.14943,0.057855,0.0795,0.408225
164,0.084675,0.08593,0.15025,0.056975,0.07988,0.406285
165,0.08464,0.08606,0.1491,0.057495,0.07962,0.40734
166,0.084605,0.08575,0.149145,0.05714,0.07853,0.408345
167,0.084795,0.086305,0.148685,0.057435,0.07849,0.406405
168,0.084365,0.08579,0.14663,0.05707,0.07844,0.406485
169,0.084855,0.086195,0.14711,0.05691,0.078215,0.40494
170,0.08488,0.085565,0.14761,0.057485,0.077705,0.406915
171,0.08442,0.08625,0.146605,0.05695,0.077715,0.40496
172,0.084805,0.08612,0.146775,0.057105,0.076925,0.40493
173,0.084255,0.08568,0.14513,0.056335,0.077115,0.404825
174,0.08449,0.085665,0.146105,0.05625,0.077185,0.40587
175,0.08447,0.08604,0.143845,0.05658,0.077725,0.404595
176,0.084595,0.08567,0.144555,0.05698,0.076715,0.40369
177,0.084765,0.08556,0.144185,0.05622,0.076505,0.4038
178,0.084575,0.085755,0.143885,0.05564,0.075905,0.4055
179,0.08456,0.085955,0.143815,0.0559,0.07479,0.402435
180,0.084525,0.08586,0.143435,0.05563,0.075075,0.40391
181,0.084675,0.085745,0.14282,0.05561,0.07428,0.40334
182,0.084275,0.085745,0.141785,0.05519,0.074555,0.40201
183,0.08428,0.08614,0.142645,0.055565,0.073615,0.401285
184,0.08411,0.085575,0.14127,0.054545,0.073465,0.40028
185,0.0846,0.085745,0.14167,0.054375,0.07385,0.40195
186,0.08453,0.085355,0.141615,0.055075,0.0736,0.402895
187,0.084575,0.085575,0.140025,0.055035,0.07334,0.40178
188,0.08467,0.085675,0.139685,0.05457,0.07357,0.40133
189,0.08434,0.08551,0.139555,0.05486,0.073985,0.39883
190,0.08449,0.085965,0.140325,0.05498,0.073615,0.399815
191,0.08405,0.08549,0.14008,0.0541,0.07342,0.39892
192,0.084635,0.08543,0.139145,0.05415,0.07347,0.400085
193,0.084425,0.08595,0.138965,0.054955,0.07227,0.400695
194,0.08438,0.08578,0.138075,0.05352,0.071645,0.39788
195,0.08462,0.085865,0.13781,0.054005,0.072865,0.397105
196,0.08443,0.085705,0.13716,0.05379,0.072515,0.400565
197,0.084345,0.085165,0.13756,0.05434,0.072045,0.398725
198,0.08474,0.08541,0.136515,0.053785,0.073595,0.39867
199,0.08445,0.085325,0.135945,0.053805,0.07222,0.398155
200,0.084485,0.085575,0.13626,0.054285,0.071715,0.397555
201,0.084245,0.08602,0.135275,0.05298,0.071145,0.397875
202,0.084335,0.085795,0.13648,0.053755,0.07157,0.3984
203,0.084435,0.08542,0.135645,0.053315,0.070265,0.39774
204,0.084095,0.085175,0.13442,0.05363,0.070565,0.39666
205,0.084515,0.08539,0.13551,0.0533,0.070105,0.39559
206,0.084095,0.08559,0.13342,0.052665,0.069425,0.39572
207,0.084185,0.085485,0.135665,0.052705,0.06927,0.394375
208,0.08418,0.085605,0.13359,0.053285,0.06959,0.39691
209,0.08427,0.0858,0.133295,0.05291,0.069025,0.395175
210,0.084495,0.085525,0.13428,0.05248,0.068645,0.39603
211,0.084515,0.08515,0.133635,0.05222,0.06899,0.39476
212,0.0843,0.085525,0.132955,0.0529,0.069595,0.39486
213,0.084475,0.08519,0.133315,0.05245,0.069195,0.39281
214,0.08412,0.085315,0.132235,0.05187,0.069025,0.395935
215,0.083915,0.085425,0.13231,0.05224,0.068625,0.395965
216,0.084235,0.085585,0.13258,0.05179,0.06808,0.394275
217,0.084245,0.08555,0.132065,0.052135,0.06959,0.391765
218,0.08391,0.08516,0.131995,0.051995,0.067635,0.394075
219,0.084365,0.085485,0.131995,0.051715,0.0687,0.393885
220,0.084385,0.085325,0.13105,0.051645,0.06824,0.39368
221,0.084155,0.085235,0.12967,0.052165,0.068155,0.39241
222,0.08421,0.08538,0.129735,0.051535,0.06782,0.393295
223,0.083885,0.08565,0.13046,0.05134,0.068305,0.391365
224,0.08411,0.085335,0.12994,0.05186,0.06773,0.39267
225,0.084075,0.085215,0.12897,0.051225,0.06786,0.393855
226,0.0837,0.0853,0.12902,0.05208,0.06713,0.392695
227,0.084115,0.085535,0.12815,0.05174,0.067405,0.3917
228,0.08424,0.085105,0.129055,0.05149,0.06658,0.390895
229,0.084105,0.08549,0.12897,0.051605,0.066165,0.39133
230,0.084065,0.08553,0.129565,0.05128,0.066135,0.391325
231,0.08424,0.085455,0.128285,0.050835,0.06555,0.388945
232,0.08451,0.08539,0.128285,0.0511,0.065605,0.38964
233,0.084305,0.085445,0.127655,0.0505,0.06536,0.39232
234,0.08399,0.08543,0.12812,0.050615,0.06565,0.38856
235,0.084405,0.085605,0.12761,0.050435,0.065035,0.38869
236,0.08418,0.085175,0.127415,0.05068,0.0656,0.388405
237,0.084055,0.08521,0.12712,0.050985,0.06654,0.388145
238,0.084335,0.085475,0.12639,0.051135,0.06515,0.389905
239,0.083915,0.08506,0.12607,0.05081,0.06543,0.38742
240,0.0844,0.085255,0.126335,0.050765,0.065135,0.389005
241,0.08391,0.08531,0.12523,0.0503,0.065455,0.388035
242,0.084135,0.08524,0.126565,0.050295,0.065545,0.38877
243,0.083805,0.085035,0.12577,0.050765,0.065265,0.386175
244,0.08442,0.085205,0.1247,0.049975,0.06449,0.38787
245,0.08417,0.08503,0.124725,0.05037,0.06435,0.388365
246,0.08394,0.08487,0.125715,0.049415,0.064275,0.388135
247,0.08421,0.08522,0.124245,0.05033,0.064255,0.386335
248,0.08412,0.085415,0.124635,0.04973,0.064275,0.388215
249,0.084405,0.084775,0.12391,0.049935,0.06441,0.38602


==> num_results_voting_classifiers_correlated/corfading_middleton_noise_bl4_snr.csv <==
channel_uses,noise_dB,power_dB,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
50,-3.0,-40.0,0.50009,0.496905,0.49913,0.4979,0.500505,0.499485
50,-3.0,-37.94871794871795,0.498335,0.50057,0.49787,0.499785,0.499785,0.500385
50,-3.0,-35.8974358974359,0.49721,0.49739,0.499035,0.498235,0.49589,0.4981
50,-3.0,-33.84615384615385,0.49502,0.494975,0.499635,0.49864,0.497505,0.500515
50,-3.0,-31.794871794871796,0.49046,0.488295,0.499175,0.496765,0.495215,0.49915
50,-3.0,-29.743589743589745,0.48636,0.487075,0.497465,0.493395,0.49329,0.49867
50,-3.0,-27.692307692307693,0.478685,0.47998,0.498065,0.490595,0.490345,0.497745
50,-3.0,-25.641025641025642,0.46514,0.465215,0.497535,0.48607,0.486855,0.498485
50,-3.0,-23.58974358974359,0.444315,0.44606,0.494855,0.476295,0.47984,0.4973
50,-3.0,-21.53846153846154,0.412675,0.41123,0.490345,0.464805,0.463795,0.49666
50,-3.0,-19.48717948717949,0.367625,0.3671,0.485975,0.442455,0.44316,0.494505
50,-3.0,-17.435897435897438,0.301635,0.30184,0.47625,0.412875,0.41145,0.491805
50,-3.0,-15.384615384615387,0.226005,0.2262,0.46444,0.366955,0.366455,0.48355
50,-3.0,-13.333333333333336,0.151635,0.155505,0.441225,0.30199,0.302535,0.475655
50,-3.0,-11.282051282051285,0.105985,0.112145,0.409575,0.227055,0.23228,0.46165
50,-3.0,-9.230769230769234,0.08443,0.090175,0.359305,0.158285,0.1696,0.44273
50,-3.0,-7.179487179487182,0.076115,0.081025,0.29262,0.107895,0.12419,0.40719
50,-3.0,-5.128205128205131,0.0707,0.07681,0.216385,0.08271,0.100335,0.358285
50,-3.0,-3.07692307692308,0.06937,0.074945,0.149155,0.069245,0.088305,0.294205
50,-3.0,-1.025641025641029,0.068015,0.07384,0.10766,0.06249,0.082095,0.22484
50,-3.0,1.025641025641022,0.067315,0.0735,0.088585,0.05838,0.077645,0.16229
50,-3.0,3.076923076923073,0.067035,0.07266,0.08039,0.0561,0.075595,0.12055
50,-3.0,5.128205128205124,0.06668,0.072575,0.0773,0.05547,0.07486,0.09896
50,-3.0,7.179487179487175,0.066505,0.07208,0.075065,0.05541,0.07433,0.087195
50,-3.0,9.230769230769226,0.066885,0.072795,0.07377,0.054115,0.073745,0.081255
50,-3.0,11.282051282051277,0.067005,0.07222,0.073505,0.053895,0.074065,0.07757
50,-3.0,13.333333333333329,0.06658,0.073515,0.073175,0.05425,0.073115,0.07591
50,-3.0,15.38461538461538,0.066625,0.072415,0.07219,0.054095,0.07265,0.074995
50,-3.0,17.43589743589743,0.06627,0.07242,0.07286,0.05358,0.0734,0.074745
50,-3.0,19.487179487179482,0.06684,0.072325,0.072615,0.05386,0.073005,0.074095
50,-3.0,21.538461538461533,0.06649,0.07252,0.072435,0.054005,0.0736,0.07365
50,-3.0,23.589743589743584,0.06685,0.072675,0.072285,0.053325,0.07321,0.073225
50,-3.0,25.641025641025635,0.06668,0.072185,0.07242,0.053445,0.07272,0.074285
50,-3.0,27.69230769230768,0.067045,0.072565,0.07201,0.053585,0.07407,0.07364
50,-3.0,29.743589743589737,0.066705,0.072365,0.072315,0.05337,0.073385,0.073555
50,-3.0,31.794871794871796,0.066605,0.072195,0.07253,0.053595,0.072745,0.07322
50,-3.0,33.84615384615384,0.06702,0.071975,0.07232,0.054185,0.07343,0.073535
50,-3.0,35.897435897435884,0.066585,0.07267,0.072885,0.05326,0.073065,0.07333
50,-3.0,37.94871794871794,0.066575,0.07214,0.07192,0.05382,0.072615,0.07269
50,-3.0,40.0,0.066555,0.07262,0.07174,0.054135,0.07273,0.072865


==> num_results_voting_classifiers_correlated/corfading_middleton_noise_bl4_unsync_1.csv <==
channel_uses,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
1,0.372285,0.4876,0.48824,0.42365,0.48954,0.48927
2,0.311065,0.46502,0.46843,0.37734,0.44642,0.46484
3,0.268255,0.43986,0.457375,0.34845,0.414025,0.45698
4,0.23681,0.40047,0.43959,0.323315,0.36282,0.444805
5,0.213425,0.35477,0.428015,0.30144,0.3186,0.437775
6,0.19456,0.30439,0.41603,0.28558,0.29507,0.437
7,0.180135,0.25411,0.403095,0.269925,0.27533,0.440005
8,0.16625,0.212565,0.394485,0.2563,0.265565,0.44343
9,0.155745,0.17684,0.38503,0.242525,0.255885,0.44598
10,0.146875,0.14818,0.37322,0.23511,0.242125,0.44582
11,0.138165,0.141905,0.370935,0.222,0.23294,0.445065
12,0.133255,0.137445,0.36747,0.213735,0.223695,0.4424
13,0.12619,0.13231,0.364325,0.20561,0.21595,0.442085
14,0.119735,0.128485,0.359245,0.19745,0.208165,0.437855
15,0.114475,0.12523,0.355965,0.19248,0.20084,0.43582
16,0.111805,0.11966,0.350425,0.185065,0.194465,0.433535
17,0.109,0.115465,0.34824,0.179705,0.189715,0.43108
18,0.104985,0.113695,0.3388,0.17346,0.18761,0.427045
19,0.10205,0.110085,0.33444,0.16722,0.183575,0.42702
20,0.099095,0.105955,0.32903,0.164535,0.179305,0.42381
21,0.096815,0.10312,0.328435,0.15816,0.173695,0.42297
22,0.095145,0.10225,0.323515,0.155015,0.168405,0.4216
23,0.093015,0.10143,0.31946,0.151525,0.166475,0.419165
24,0.091495,0.09969,0.316735,0.1458,0.160605,0.417815
25,0.089335,0.097425,0.312995,0.1427,0.15662,0.41502
26,0.08771,0.0954,0.30814,0.14004,0.154085,0.4145
27,0.086845,0.09456,0.306965,0.136395,0.15052,0.40849
28,0.085995,0.0939,0.304325,0.134335,0.149935,0.41026
29,0.0848,0.091705,0.29975,0.13056,0.146815,0.409395
30,0.08317,0.09101,0.294015,0.127855,0.14399,0.406905
31,0.0821,0.089065,0.293635,0.12466,0.140135,0.406195
32,0.082055,0.088565,0.289045,0.123275,0.13898,0.403895
33,0.081125,0.087235,0.288835,0.1195,0.13564,0.403435
34,0.080165,0.086925,0.287455,0.11755,0.13301,0.402805
35,0.07892,0.086725,0.28376,0.115765,0.13095,0.399735
36,0.078735,0.08521,0.28024,0.11396,0.12924,0.3983
37,0.07797,0.084765,0.278225,0.112815,0.126785,0.39818
38,0.0774,0.084355,0.275105,0.110005,0.127565,0.395145
39,0.07699,0.08318,0.272545,0.108235,0.12566,0.394575
40,0.075865,0.082305,0.2681,0.10644,0.125205,0.39193
41,0.07548,0.08179,0.26812,0.104915,0.121345,0.39015
42,0.075905,0.081525,0.26672,0.103025,0.118815,0.391445
43,0.075565,0.0808,0.26401,0.1021,0.117385,0.389525
44,0.07438,0.07988,0.261935,0.100615,0.11647,0.388275
45,0.07401,0.080405,0.259435,0.09982,0.11339,0.386755
46,0.073325,0.079965,0.25819,0.097835,0.112945,0.385785
47,0.073745,0.079115,0.255535,0.09651,0.11157,0.38453
48,0.07321,0.078885,0.252505,0.09528,0.109805,0.382735
49,0.07263,0.07894,0.25067,0.09453,0.110265,0.381355
50,0.07253,0.078095,0.249815,0.09305,0.10923,0.38219
51,0.07201,0.07845,0.24759,0.092005,0.107125,0.38091
52,0.07242,0.07716,0.245895,0.09143,0.10587,0.378525
53,0.071975,0.07736,0.244955,0.090535,0.104585,0.376945
54,0.071715,0.077935,0.24163,0.08863,0.10313,0.374865
55,0.07222,0.07623,0.24114,0.08858,0.10196,0.375435
56,0.07159,0.077115,0.23885,0.08636,0.10027,0.3764
57,0.07108,0.07582,0.23614,0.08497,0.09974,0.374435
58,0.07049,0.0758,0.23552,0.08542,0.100105,0.36909
59,0.07084,0.075555,0.232865,0.084335,0.099835,0.371825
60,0.07017,0.075335,0.23101,0.08357,0.09771,0.370175
61,0.0703,0.075335,0.22979,0.082975,0.097245,0.37078
62,0.069925,0.074815,0.228695,0.082085,0.09551,0.368735
63,0.07033,0.074115,0.22808,0.08082,0.09545,0.36813
64,0.06993,0.07417,0.22363,0.07994,0.093575,0.367285
65,0.06955,0.07397,0.22314,0.07985,0.092815,0.367575
66,0.06946,0.073665,0.22196,0.079745,0.09105,0.362295
67,0.069395,0.07409,0.220525,0.078485,0.091135,0.364475
68,0.06932,0.073295,0.218335,0.0787,0.091095,0.361505
69,0.06946,0.07291,0.21708,0.077395,0.0914,0.3636
70,0.068925,0.073005,0.21785,0.076105,0.09096,0.361255
71,0.06917,0.073465,0.214655,0.076135,0.08906,0.360055
72,0.0688,0.072555,0.214105,0.076035,0.088685,0.357665
73,0.06917,0.07278,0.213395,0.075485,0.08803,0.357525
74,0.068235,0.07295,0.211555,0.0744,0.086955,0.35581
75,0.06834,0.07236,0.21057,0.07395,0.08634,0.357695
76,0.068415,0.072215,0.20768,0.07366,0.08548,0.35574
77,0.06877,0.072485,0.207315,0.073145,0.0849,0.35451
78,0.068225,0.072545,0.206345,0.07282,0.084825,0.3533
79,0.068625,0.07201,0.20468,0.07214,0.084955,0.35421
80,0.067475,0.0718,0.20363,0.071125,0.08396,0.3528
81,0.068115,0.07152,0.20306,0.070345,0.082705,0.349625
82,0.067735,0.07123,0.202405,0.07019,0.08245,0.348495
83,0.06779,0.071175,0.200995,0.070935,0.082445,0.34866
84,0.067705,0.07173,0.19925,0.069555,0.081355,0.34776
85,0.06731,0.07169,0.19749,0.06985,0.080335,0.348225
86,0.067385,0.071355,0.19752,0.068865,0.07981,0.34705
87,0.06759,0.071,0.195855,0.069235,0.08042,0.34488
88,0.066805,0.07152,0.19533,0.068355,0.07949,0.346865
89,0.067315,0.070195,0.194445,0.067585,0.079225,0.347555
90,0.06789,0.070655,0.191955,0.067925,0.07972,0.344605
91,0.067505,0.07034,0.19178,0.06746,0.078395,0.34355
92,0.06734,0.06976,0.190855,0.067335,0.07775,0.340945
93,0.066655,0.070835,0.190065,0.06676,0.07726,0.341555
94,0.06698,0.07082,0.188705,0.066945,0.076385,0.341535
95,0.06654,0.070175,0.1887,0.066305,0.075365,0.3395
96,0.066835,0.070135,0.186555,0.066315,0.076485,0.339575
97,0.066505,0.070215,0.1855,0.06489,0.07552,0.33766
98,0.066485,0.07027,0.185665,0.06533,0.075805,0.336435
99,0.06636,0.07061,0.18283,0.065125,0.075115,0.336565
100,0.066245,0.07031,0.18148,0.06416,0.074455,0.336935
101,0.06657,0.068985,0.182355,0.064625,0.074695,0.335855
102,0.06669,0.06912,0.181955,0.06463,0.07405,0.33614
103,0.06618,0.069235,0.18008,0.06415,0.073055,0.33447
104,0.06599,0.06945,0.17836,0.064,0.07265,0.33395
105,0.066365,0.069505,0.179985,0.06252,0.072725,0.332265
106,0.06652,0.069525,0.177115,0.0635,0.071725,0.330435
107,0.06617,0.069305,0.177695,0.063295,0.073015,0.330305
108,0.06581,0.069355,0.176195,0.06274,0.07252,0.33095
109,0.06602,0.06953,0.17539,0.062875,0.07175,0.329295
110,0.066045,0.06913,0.172985,0.062705,0.07191,0.32847
111,0.06577,0.069125,0.17148,0.062225,0.071125,0.328485
112,0.06635,0.068545,0.171075,0.061935,0.07114,0.326805
113,0.066385,0.06899,0.17145,0.061605,0.070795,0.32558
114,0.06616,0.06887,0.17083,0.061105,0.07015,0.326085
115,0.0657,0.068935,0.16997,0.060735,0.070025,0.32689
116,0.065825,0.06798,0.17047,0.061405,0.069375,0.325535
117,0.066145,0.06877,0.16807,0.060525,0.06906,0.32339
118,0.065965,0.068615,0.16866,0.06049,0.06947,0.32238
119,0.065875,0.06823,0.1662,0.060085,0.069905,0.32099
120,0.065435,0.06834,0.167195,0.060495,0.0686,0.322615
121,0.065475,0.068365,0.164465,0.06099,0.06837,0.32221
122,0.065765,0.068265,0.164335,0.059635,0.06843,0.32076
123,0.065395,0.06817,0.164095,0.059265,0.06818,0.321035
124,0.065815,0.0685,0.163935,0.059925,0.068425,0.3199
125,0.065445,0.067625,0.163325,0.059355,0.066815,0.318755
126,0.06567,0.068015,0.162635,0.059315,0.06617,0.31899
127,0.066015,0.06823,0.162135,0.059305,0.06724,0.317955
128,0.06554,0.06802,0.16156,0.05856,0.067155,0.31665
129,0.06549,0.067875,0.159255,0.058845,0.065735,0.31716
130,0.065245,0.067895,0.16069,0.058625,0.06605,0.316205
131,0.065165,0.067905,0.159285,0.058755,0.06632,0.31398
132,0.065335,0.067745,0.156995,0.059025,0.06494,0.31456
133,0.06538,0.06772,0.157385,0.057885,0.065675,0.31436
134,0.064795,0.067755,0.15739,0.05826,0.066035,0.3117
135,0.065555,0.06748,0.155825,0.057835,0.06461,0.31168
136,0.065255,0.0673,0.15691,0.05735,0.065275,0.31313
137,0.065065,0.06748,0.154365,0.057485,0.0651,0.309695
138,0.065075,0.06723,0.154025,0.057035,0.064855,0.31237
139,0.065915,0.06744,0.15406,0.056995,0.06463,0.3102
140,0.065055,0.067395,0.15409,0.05702,0.06457,0.307865
141,0.06499,0.06783,0.151965,0.056915,0.064235,0.30972
142,0.065325,0.067495,0.151205,0.057085,0.06462,0.307995
143,0.06513,0.06782,0.151155,0.057275,0.06426,0.306295
144,0.064965,0.06745,0.15016,0.056185,0.06382,0.30794
145,0.06549,0.06738,0.150605,0.057335,0.063835,0.306185
146,0.064765,0.067365,0.149915,0.0565,0.064535,0.306795
147,0.064935,0.067185,0.149215,0.0564,0.063235,0.305985
148,0.06486,0.06721,0.149855,0.055505,0.063675,0.30647
149,0.06479,0.067065,0.147895,0.055515,0.06329,0.30387
150,0.065545,0.06705,0.145345,0.055065,0.06336,0.305275
151,0.06506,0.06683,0.14838,0.05541,0.06232,0.302905
152,0.065385,0.06764,0.146705,0.05553,0.06122,0.303775
153,0.06457,0.06731,0.14615,0.05538,0.062045,0.30153
154,0.06533,0.06647,0.145825,0.055645,0.062115,0.302785
155,0.064555,0.066935,0.14558,0.055255,0.06146,0.30315
156,0.064675,0.06672,0.14558,0.05455,0.061105,0.300675
157,0.06512,0.066555,0.14418,0.05471,0.06168,0.299365
158,0.064785,0.06754,0.142995,0.05501,0.062045,0.29901
159,0.06452,0.066805,0.1428,0.055035,0.06124,0.299105
160,0.064985,0.066565,0.142075,0.055015,0.06148,0.300635
161,0.06469,0.066175,0.14234,0.05413,0.061505,0.297725
162,0.06449,0.06624,0.141885,0.05431,0.060995,0.296905
163,0.06498,0.06643,0.141035,0.054195,0.06068,0.29649
164,0.064755,0.066075,0.14086,0.05469,0.06096,0.295005
165,0.06487,0.066665,0.140525,0.05384,0.05992,0.29439
166,0.064285,0.066675,0.139615,0.054175,0.061005,0.29565
167,0.064605,0.066345,0.139515,0.054125,0.060605,0.29378
168,0.06482,0.067115,0.139215,0.053765,0.06074,0.294215
169,0.064555,0.06647,0.13901,0.05356,0.06045,0.29295
170,0.06466,0.066615,0.137095,0.05378,0.06013,0.29449
171,0.064715,0.066285,0.13704,0.053915,0.059975,0.294175
172,0.06487,0.06671,0.137535,0.05356,0.0604,0.292655
173,0.064695,0.06612,0.136485,0.053525,0.05937,0.29128
174,0.064935,0.066175,0.136215,0.05349,0.05935,0.290365
175,0.0643,0.06571,0.1362,0.053155,0.058635,0.290685
176,0.06431,0.06628,0.136655,0.053605,0.059175,0.29028
177,0.064035,0.066335,0.13541,0.05342,0.05951,0.29047
178,0.06446,0.06583,0.13437,0.05263,0.058835,0.28992
179,0.063975,0.06571,0.13396,0.053465,0.05889,0.286895
180,0.06443,0.066085,0.13394,0.053305,0.059115,0.289885
181,0.06421,0.06597,0.13382,0.052485,0.058765,0.28931
182,0.064265,0.06605,0.132055,0.052615,0.058325,0.28522
183,0.06406,0.065945,0.13313,0.053185,0.058325,0.2866
184,0.064215,0.06623,0.131595,0.05199,0.05803,0.28619
185,0.06445,0.06552,0.131425,0.05307,0.05805,0.28452
186,0.06492,0.06615,0.13152,0.052425,0.05803,0.28502
187,0.063825,0.066235,0.131335,0.052555,0.058315,0.2838
188,0.064045,0.066085,0.130525,0.05276,0.057765,0.28356
189,0.064255,0.066075,0.130055,0.052535,0.058185,0.284565
190,0.063975,0.066155,0.130465,0.05196,0.057965,0.2833
191,0.064765,0.065785,0.12903,0.05211,0.057475,0.283555
192,0.064525,0.065845,0.12903,0.05179,0.05765,0.282635
193,0.063855,0.065795,0.129,0.052325,0.05796,0.280445
194,0.064145,0.065975,0.12827,0.051745,0.05704,0.280175
195,0.06434,0.06602,0.12688,0.05155,0.057735,0.28087
196,0.064675,0.065245,0.127485,0.051135,0.0561,0.28129
197,0.064015,0.06634,0.12728,0.05188,0.057435,0.27976
198,0.06399,0.065735,0.12649,0.052205,0.0566,0.279315
199,0.06431,0.06579,0.125645,0.051335,0.05726,0.28055
200,0.064,0.06613,0.12598,0.051165,0.056575,0.278615
201,0.06464,0.06603,0.126495,0.05191,0.057135,0.27772
202,0.064025,0.066065,0.12539,0.0514,0.057015,0.27636
203,0.064635,0.06573,0.125815,0.051435,0.05641,0.278375
204,0.064295,0.06574,0.124195,0.050945,0.055975,0.278455
205,0.064635,0.06571,0.123985,0.05141,0.05642,0.277565
206,0.06379,0.06568,0.12286,0.05156,0.05611,0.273435
207,0.0644,0.065605,0.123835,0.05143,0.056,0.27714
208,0.06413,0.065935,0.12399,0.05029,0.05636,0.275115
209,0.063785,0.065845,0.12351,0.05088,0.05623,0.277405
210,0.06412,0.06567,0.123845,0.05103,0.056165,0.27426
211,0.063735,0.065545,0.12182,0.05097,0.056215,0.27536
212,0.06433,0.065805,0.12307,0.050545,0.05663,0.27579
213,0.063695,0.06562,0.121445,0.050365,0.055855,0.273645
214,0.0639,0.06536,0.123035,0.050205,0.05551,0.273305
215,0.064325,0.065775,0.121445,0.05076,0.05551,0.271405
216,0.06388,0.065855,0.12163,0.05002,0.055635,0.270915
217,0.063695,0.065255,0.121045,0.0505,0.05525,0.270805
218,0.06415,0.0654,0.119565,0.05057,0.05577,0.27125
219,0.06408,0.06479,0.120165,0.05012,0.054905,0.27108
220,0.063775,0.06576,0.121075,0.05064,0.055295,0.271055
221,0.064,0.06556,0.119835,0.04965,0.054635,0.2705
222,0.063855,0.06526,0.120625,0.05047,0.05482,0.267875
223,0.06396,0.06517,0.11852,0.05059,0.05534,0.27059
224,0.064115,0.065495,0.11853,0.05031,0.05486,0.268675
225,0.063975,0.06501,0.118775,0.05056,0.054585,0.267365
226,0.06416,0.065265,0.11856,0.050775,0.054355,0.26754
227,0.06375,0.065445,0.11833,0.05025,0.054465,0.268435
228,0.064175,0.06551,0.118365,0.05034,0.05484,0.267865
229,0.06431,0.06531,0.117385,0.050325,0.05433,0.265185
230,0.064105,0.06539,0.117165,0.05011,0.054685,0.266445
231,0.06373,0.06546,0.1174,0.0505,0.055075,0.26657
232,0.064095,0.065025,0.11655,0.05012,0.054685,0.266365
233,0.06391,0.065225,0.116075,0.049745,0.05436,0.26533
234,0.06411,0.065325,0.11604,0.049945,0.054025,0.26451
235,0.06408,0.06512,0.11706,0.04924,0.05402,0.26417
236,0.063525,0.065045,0.11535,0.04949,0.05466,0.26424
237,0.06404,0.065495,0.114625,0.04943,0.05418,0.262905
238,0.06381,0.0646,0.11608,0.05006,0.054235,0.262935
239,0.063945,0.06546,0.11673,0.049945,0.0537,0.262435
240,0.063845,0.06504,0.115135,0.049345,0.053275,0.26287
241,0.063615,0.065395,0.114335,0.049625,0.05378,0.26186
242,0.063615,0.06538,0.11448,0.04979,0.053535,0.26121
243,0.06372,0.06567,0.11346,0.049625,0.05394,0.261155
244,0.063995,0.065215,0.11394,0.04962,0.053295,0.25965
245,0.06372,0.065445,0.11281,0.049285,0.05346,0.25965
246,0.063785,0.064915,0.1134,0.049355,0.05298,0.25896
247,0.06397,0.065205,0.11242,0.04898,0.053695,0.258795
248,0.06406,0.06486,0.112645,0.049095,0.05377,0.259815
249,0.063705,0.064725,0.11326,0.049005,0.05352,0.258145


==> num_results_voting_classifiers_correlated/corfading_middleton_noise_bl4_unsync_10.csv <==
channel_uses,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
1,0.49903,0.488925,0.487675,0.494035,0.490025,0.488255
2,0.495225,0.46343,0.46951,0.48481,0.446595,0.465505
3,0.48585,0.44042,0.45662,0.475055,0.412475,0.45686
4,0.471375,0.399205,0.442715,0.462535,0.362795,0.4453
5,0.452695,0.3534,0.426935,0.4485,0.31676,0.43704
6,0.430485,0.305915,0.416355,0.43485,0.29616,0.43822
7,0.409175,0.254515,0.4035,0.41999,0.275185,0.441875
8,0.38458,0.2133,0.39432,0.406665,0.265695,0.44333
9,0.36125,0.17729,0.385455,0.3923,0.25649,0.44572
10,0.33878,0.148225,0.37355,0.377755,0.24222,0.445935
11,0.31846,0.143405,0.37117,0.364925,0.23242,0.443275
12,0.29938,0.137655,0.366925,0.350875,0.2231,0.4411
13,0.281185,0.133115,0.364485,0.337875,0.217705,0.4402
14,0.26348,0.12925,0.360935,0.326295,0.20809,0.438435
15,0.24959,0.125675,0.357065,0.31623,0.200315,0.43425
16,0.234995,0.11966,0.349825,0.306575,0.194605,0.433365
17,0.222055,0.116795,0.344875,0.29505,0.189625,0.430435
18,0.209735,0.114185,0.340525,0.28546,0.1866,0.4284
19,0.19809,0.110165,0.334675,0.276815,0.181975,0.425895
20,0.18798,0.106955,0.328245,0.26697,0.17986,0.424325
21,0.179975,0.103265,0.32743,0.2581,0.173245,0.42025
22,0.170435,0.101875,0.32391,0.251585,0.16926,0.42078
23,0.16179,0.100145,0.3191,0.24405,0.16444,0.419285
24,0.15611,0.09859,0.31657,0.23537,0.160965,0.41646
25,0.14883,0.09724,0.31129,0.228395,0.156815,0.4154
26,0.14298,0.09519,0.309305,0.221725,0.154125,0.41447
27,0.138065,0.09436,0.305205,0.217255,0.150805,0.414235
28,0.13276,0.09291,0.302505,0.210955,0.149355,0.410255
29,0.1283,0.09156,0.300285,0.205055,0.147345,0.408345
30,0.12437,0.091135,0.29553,0.199365,0.14451,0.407765
31,0.120165,0.089745,0.291505,0.19378,0.142385,0.404615
32,0.116335,0.088405,0.291945,0.189075,0.138305,0.40386
33,0.11358,0.089015,0.28966,0.183635,0.136495,0.40115
34,0.11069,0.086785,0.28489,0.180865,0.134,0.40023
35,0.10743,0.08594,0.28299,0.1749,0.1315,0.400705
36,0.1046,0.08561,0.2802,0.170855,0.12988,0.397335
37,0.10143,0.08516,0.279155,0.167065,0.12743,0.39757
38,0.10019,0.085145,0.275575,0.163205,0.12715,0.395815
39,0.097695,0.08361,0.274055,0.15877,0.12629,0.395625
40,0.096485,0.082675,0.2705,0.15617,0.124425,0.394505
41,0.09484,0.081365,0.26791,0.153145,0.12117,0.39266
42,0.092005,0.080765,0.266425,0.148755,0.12013,0.391685
43,0.09161,0.081675,0.263215,0.14689,0.11759,0.388985
44,0.09115,0.08048,0.26291,0.143915,0.115975,0.387285
45,0.08905,0.080305,0.260445,0.139785,0.11386,0.387345
46,0.08764,0.08063,0.25664,0.13737,0.11253,0.385335
47,0.085425,0.0797,0.256135,0.135245,0.11092,0.38385
48,0.08586,0.079365,0.25239,0.1341,0.111475,0.38211
49,0.084785,0.07914,0.251365,0.129775,0.1108,0.38392
50,0.083455,0.07801,0.249635,0.126325,0.109345,0.37933
51,0.08217,0.078115,0.247005,0.12499,0.10842,0.381175
52,0.08163,0.07768,0.24452,0.12434,0.10573,0.377695
53,0.081495,0.077615,0.24317,0.12182,0.104285,0.377795
54,0.080455,0.07663,0.242695,0.119525,0.103335,0.37694
55,0.079255,0.07704,0.24114,0.11777,0.102225,0.37698
56,0.079125,0.076395,0.2384,0.11524,0.10152,0.374465
57,0.07881,0.07647,0.23506,0.11378,0.09963,0.373325
58,0.077685,0.075395,0.235005,0.111375,0.100735,0.37162
59,0.07711,0.076245,0.23319,0.11114,0.099645,0.37336
60,0.07589,0.075515,0.231145,0.10884,0.09829,0.36884
61,0.07604,0.07505,0.228845,0.10687,0.097045,0.370425
62,0.075235,0.07441,0.22872,0.105645,0.09575,0.36873
63,0.07578,0.075245,0.227265,0.104885,0.09474,0.369255
64,0.074525,0.07412,0.22695,0.103015,0.093385,0.366585
65,0.07482,0.074205,0.224465,0.101885,0.092575,0.366215
66,0.0735,0.074205,0.222045,0.100265,0.09185,0.36526
67,0.073635,0.073115,0.221375,0.098535,0.09205,0.36496
68,0.07362,0.073775,0.220765,0.09822,0.09188,0.36223
69,0.073495,0.073995,0.22057,0.096385,0.090085,0.363465
70,0.07289,0.07339,0.215195,0.095575,0.091475,0.36229
71,0.0729,0.073315,0.215115,0.094335,0.09045,0.359105
72,0.07247,0.07304,0.215195,0.09308,0.088335,0.35999
73,0.07259,0.07224,0.214105,0.092655,0.08771,0.3584
74,0.071255,0.072585,0.21133,0.091795,0.086475,0.35707
75,0.071185,0.072275,0.211655,0.090225,0.08599,0.357515
76,0.0714,0.072585,0.208335,0.089595,0.085185,0.353785
77,0.071195,0.07233,0.208605,0.08837,0.08536,0.355105
78,0.070555,0.072265,0.20648,0.08796,0.084105,0.35417
79,0.070035,0.072405,0.20539,0.086855,0.083935,0.35441
80,0.070625,0.0719,0.204055,0.08511,0.08373,0.352905
81,0.069875,0.071485,0.20407,0.08503,0.083395,0.351415
82,0.06993,0.07096,0.203155,0.08475,0.082465,0.3498
83,0.06934,0.071755,0.20044,0.08405,0.081685,0.34961
84,0.069715,0.07142,0.19985,0.08253,0.080815,0.349275
85,0.069705,0.07111,0.199805,0.082905,0.080995,0.34937
86,0.069775,0.071555,0.19761,0.08111,0.080595,0.345855
87,0.06907,0.07095,0.19652,0.0802,0.078535,0.347295
88,0.06934,0.070885,0.194595,0.080515,0.07909,0.345375
89,0.068635,0.070715,0.19439,0.07889,0.07953,0.34493
90,0.06904,0.070685,0.191435,0.078985,0.078645,0.34415
91,0.06873,0.06982,0.19254,0.078265,0.07837,0.34293
92,0.067935,0.0702,0.18974,0.078165,0.077045,0.340115
93,0.06839,0.0702,0.190155,0.077175,0.07752,0.340835
94,0.068445,0.070515,0.18876,0.07583,0.07786,0.34134
95,0.067795,0.069755,0.187745,0.075315,0.075615,0.341155
96,0.06788,0.070235,0.18573,0.075995,0.075465,0.339015
97,0.06784,0.07045,0.18607,0.074735,0.07486,0.33747
98,0.06815,0.07047,0.18478,0.074725,0.07526,0.337165
99,0.06801,0.070145,0.183375,0.07394,0.075135,0.33625
100,0.06772,0.07086,0.183585,0.07411,0.07461,0.33557
101,0.067355,0.069295,0.181675,0.07267,0.07455,0.336145
102,0.06741,0.06939,0.18165,0.07324,0.07335,0.334945
103,0.067445,0.069785,0.182005,0.07128,0.073965,0.332015
104,0.067365,0.06948,0.17982,0.071845,0.073255,0.33454
105,0.0669,0.069375,0.17745,0.07121,0.072985,0.33341
106,0.067355,0.068885,0.178345,0.07048,0.071785,0.330485
107,0.066735,0.068885,0.17728,0.07005,0.07194,0.33151
108,0.066635,0.06881,0.17649,0.07,0.072575,0.33136
109,0.06698,0.06858,0.176055,0.06973,0.07264,0.32951
110,0.0671,0.069535,0.174855,0.06864,0.072035,0.32967
111,0.066325,0.06948,0.17374,0.069215,0.07137,0.329155
112,0.066855,0.06901,0.17251,0.068265,0.0706,0.32726
113,0.06703,0.06899,0.1705,0.06774,0.071005,0.326535
114,0.0662,0.068775,0.170615,0.0674,0.07075,0.32667
115,0.066175,0.06887,0.169795,0.067365,0.070415,0.325375
116,0.066415,0.068735,0.17043,0.06737,0.068805,0.32484
117,0.066105,0.0686,0.16811,0.067105,0.068885,0.32341
118,0.066305,0.06833,0.16824,0.066375,0.069075,0.322885
119,0.066075,0.06861,0.16834,0.066635,0.06886,0.322175
120,0.066555,0.068695,0.16734,0.06492,0.06836,0.322205
121,0.065785,0.068305,0.164805,0.064785,0.06806,0.321475
122,0.06603,0.06782,0.1651,0.064915,0.06739,0.32108
123,0.06621,0.06854,0.164525,0.064315,0.06766,0.319195
124,0.066265,0.06867,0.163415,0.06414,0.06709,0.318975
125,0.06596,0.068085,0.1616,0.064375,0.067255,0.31832
126,0.06574,0.068115,0.161415,0.06395,0.067155,0.31836
127,0.06585,0.06813,0.161935,0.063475,0.06636,0.317505
128,0.065575,0.068305,0.160315,0.063555,0.06643,0.317995
129,0.06564,0.068195,0.15949,0.063085,0.06673,0.31621
130,0.065685,0.06771,0.160025,0.062575,0.06643,0.316865
131,0.065475,0.067875,0.158065,0.063185,0.06659,0.31327
132,0.0656,0.068215,0.15918,0.06205,0.06608,0.31591
133,0.06486,0.068005,0.157795,0.061995,0.06579,0.314315
134,0.065265,0.06745,0.157405,0.06256,0.06619,0.31241
135,0.065025,0.067685,0.155965,0.0619,0.06479,0.31332
136,0.065345,0.06758,0.156755,0.061645,0.064755,0.31254
137,0.06554,0.06774,0.15541,0.06083,0.06428,0.31131
138,0.065545,0.06758,0.155315,0.06224,0.064765,0.31114
139,0.06497,0.067305,0.153015,0.0606,0.06491,0.31257
140,0.065225,0.067595,0.15239,0.06047,0.064115,0.309555
141,0.06547,0.067285,0.1538,0.060585,0.064275,0.31013
142,0.065165,0.067805,0.153065,0.060255,0.0642,0.30787
143,0.065035,0.067285,0.151515,0.06047,0.064275,0.30826
144,0.06497,0.06718,0.151215,0.060025,0.064385,0.30779
145,0.065495,0.06687,0.14959,0.05998,0.06294,0.30553
146,0.065105,0.067635,0.149915,0.05982,0.06379,0.305975
147,0.06491,0.06744,0.14882,0.059885,0.06342,0.305375
148,0.064715,0.06686,0.14768,0.05945,0.06314,0.306075
149,0.06478,0.066885,0.148835,0.058765,0.063165,0.30504
150,0.065125,0.06693,0.14707,0.058305,0.06283,0.303555
151,0.06513,0.067125,0.14813,0.05849,0.063125,0.303125
152,0.064655,0.06669,0.14605,0.058735,0.06244,0.302775
153,0.06494,0.066815,0.145655,0.058655,0.061765,0.30429
154,0.064805,0.066685,0.14574,0.058085,0.06188,0.300945
155,0.064725,0.066955,0.144965,0.0581,0.060815,0.301095
156,0.064575,0.06671,0.144595,0.05702,0.0616,0.300785
157,0.064825,0.06747,0.143815,0.05787,0.061685,0.297555
158,0.06463,0.067015,0.14325,0.05763,0.061285,0.300735
159,0.064045,0.066755,0.143415,0.05792,0.061955,0.298385
160,0.06465,0.066815,0.141745,0.05744,0.06088,0.298705
161,0.064625,0.06704,0.141795,0.05765,0.061245,0.29676
162,0.06496,0.066665,0.142075,0.05738,0.06144,0.29708
163,0.064505,0.066525,0.140615,0.05687,0.06052,0.295745
164,0.06426,0.066905,0.140165,0.05694,0.060615,0.29585
165,0.064465,0.06662,0.1418,0.05691,0.060775,0.29591
166,0.06478,0.066,0.14008,0.05672,0.060375,0.295555
167,0.0641,0.066605,0.139475,0.05601,0.060225,0.293915
168,0.06411,0.066625,0.139465,0.05656,0.05989,0.29513
169,0.06394,0.06689,0.13867,0.056475,0.06013,0.293365
170,0.06427,0.066265,0.137465,0.055715,0.059705,0.29218
171,0.06472,0.06623,0.136425,0.055085,0.06002,0.291585
172,0.064395,0.067125,0.1377,0.05562,0.060225,0.2922
173,0.06443,0.066195,0.135885,0.055555,0.059675,0.2906
174,0.064265,0.066435,0.135375,0.05503,0.05926,0.29096
175,0.064125,0.06633,0.135565,0.055525,0.05935,0.29154
176,0.06401,0.06571,0.133825,0.05567,0.05913,0.290695
177,0.064295,0.065695,0.13558,0.055365,0.059435,0.29115
178,0.0642,0.066695,0.13348,0.055115,0.058385,0.28846
179,0.064325,0.06602,0.13454,0.05461,0.058795,0.288965
180,0.06419,0.06643,0.133015,0.05449,0.05923,0.287745
181,0.0644,0.066565,0.133555,0.054875,0.05857,0.287285
182,0.06416,0.066405,0.13292,0.054445,0.058795,0.285815
183,0.064085,0.06601,0.132005,0.054165,0.058945,0.288185
184,0.064085,0.0665,0.13392,0.054275,0.05885,0.28661
185,0.064055,0.066085,0.131145,0.05438,0.05798,0.28488
186,0.06415,0.065635,0.13117,0.05417,0.057335,0.28516
187,0.063765,0.066045,0.13164,0.05365,0.057625,0.283885
188,0.064305,0.06613,0.132015,0.0535,0.05757,0.282615
189,0.06388,0.066115,0.130185,0.053515,0.05747,0.2841
190,0.0638,0.06604,0.13061,0.05426,0.05881,0.285035
191,0.064135,0.06589,0.129295,0.052985,0.057865,0.28207
192,0.064005,0.066385,0.12977,0.053245,0.05749,0.28203
193,0.063875,0.06591,0.1299,0.05382,0.05796,0.282655
194,0.064135,0.066205,0.128745,0.053575,0.05783,0.281675
195,0.06356,0.06622,0.128915,0.05348,0.057275,0.28188
196,0.06375,0.06575,0.12815,0.05349,0.057115,0.280705
197,0.063805,0.065925,0.127405,0.053315,0.0574,0.281415
198,0.063855,0.065695,0.12737,0.05368,0.05706,0.280115
199,0.06436,0.06575,0.12623,0.05291,0.05773,0.27962
200,0.063995,0.06602,0.12626,0.05266,0.05678,0.27703
201,0.06353,0.065855,0.12527,0.052955,0.057095,0.278075
202,0.063795,0.06567,0.12603,0.05268,0.056135,0.278525
203,0.064035,0.065565,0.12553,0.052625,0.056075,0.278065
204,0.06369,0.06592,0.124775,0.052175,0.05588,0.27629
205,0.06406,0.065805,0.1239,0.05234,0.056445,0.276635
206,0.06411,0.065535,0.124585,0.05212,0.05634,0.27604
207,0.063585,0.06582,0.12453,0.05229,0.05669,0.274055
208,0.063555,0.065535,0.1232,0.052235,0.055865,0.27536
209,0.064005,0.06553,0.122745,0.05155,0.056075,0.27496
210,0.063445,0.06542,0.12336,0.052025,0.05612,0.27279
211,0.063775,0.065525,0.123705,0.052005,0.05604,0.273105
212,0.063975,0.065945,0.122105,0.05178,0.05543,0.272985
213,0.063385,0.0657,0.1217,0.051675,0.05566,0.27234
214,0.06352,0.0657,0.122215,0.051605,0.055545,0.27151
215,0.06336,0.06599,0.12104,0.05185,0.056125,0.271185
216,0.063555,0.06498,0.12133,0.05166,0.055395,0.27169
217,0.06348,0.06509,0.12112,0.050665,0.055955,0.270565
218,0.06332,0.065215,0.12183,0.05148,0.05533,0.2725
219,0.064065,0.0661,0.120105,0.051505,0.05545,0.268015
220,0.0635,0.065105,0.12094,0.051015,0.0553,0.271525
221,0.063105,0.064985,0.119615,0.05113,0.055175,0.26976
222,0.063745,0.065915,0.120615,0.05097,0.055105,0.269
223,0.063595,0.065445,0.11872,0.05145,0.05555,0.26984
224,0.063545,0.0655,0.118415,0.05145,0.055595,0.26793
225,0.06377,0.065585,0.11864,0.05098,0.05549,0.26911
226,0.06386,0.06514,0.11847,0.051065,0.05487,0.268665
227,0.0635,0.06567,0.11847,0.05048,0.054675,0.26777
228,0.063745,0.065355,0.11861,0.050595,0.054645,0.266205
229,0.06367,0.06495,0.117915,0.051155,0.0544,0.26778
230,0.063585,0.06524,0.117005,0.050545,0.05449,0.2668
231,0.06358,0.06519,0.11646,0.051195,0.05452,0.265495
232,0.06336,0.065435,0.11774,0.05033,0.05489,0.26375
233,0.063405,0.06526,0.11784,0.050445,0.05416,0.26626
234,0.063145,0.065225,0.116635,0.05071,0.054255,0.264475
235,0.063275,0.06497,0.116225,0.050765,0.053485,0.264515
236,0.063635,0.064835,0.1148,0.049925,0.05427,0.26328
237,0.06313,0.065725,0.1165,0.05024,0.054135,0.26497
238,0.0633,0.065035,0.116185,0.05075,0.054175,0.26447
239,0.063535,0.06536,0.115395,0.05053,0.05436,0.2619
240,0.06345,0.065105,0.11558,0.05098,0.05357,0.26186
241,0.0636,0.065145,0.114545,0.050295,0.054445,0.2623
242,0.063775,0.06522,0.11512,0.0497,0.05379,0.26076
243,0.06318,0.065125,0.11312,0.05034,0.05383,0.26052
244,0.06353,0.064945,0.113915,0.05003,0.05343,0.262035
245,0.063735,0.06509,0.114225,0.050135,0.05353,0.258985
246,0.06345,0.064935,0.113475,0.049895,0.05407,0.25939
247,0.063185,0.06483,0.11408,0.05001,0.05348,0.25985
248,0.063025,0.06444,0.111875,0.04931,0.05307,0.25914
249,0.06295,0.064605,0.11333,0.049545,0.05349,0.25834


==> num_results_voting_classifiers_correlated/corfading_middleton_noise_bl4_unsync_15.csv <==
channel_uses,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
1,0.50004,0.488115,0.48798,0.498305,0.48727,0.488265
2,0.499725,0.46554,0.46861,0.49586,0.44689,0.46539
3,0.498415,0.441785,0.457515,0.491985,0.4137,0.457955
4,0.49599,0.39979,0.439775,0.486035,0.363185,0.444565
5,0.49095,0.35376,0.424815,0.4801,0.318185,0.439695
6,0.483275,0.305415,0.41476,0.472755,0.297415,0.439975
7,0.474035,0.25481,0.40307,0.464155,0.274795,0.43868
8,0.461005,0.212185,0.3944,0.455965,0.267425,0.44288
9,0.44684,0.17615,0.3828,0.445885,0.255535,0.44409
10,0.43044,0.148965,0.375645,0.435045,0.24296,0.446075
11,0.41325,0.14236,0.370055,0.427455,0.23175,0.44227
12,0.3959,0.137395,0.36939,0.415685,0.22292,0.443905
13,0.379975,0.132375,0.36406,0.40441,0.21561,0.441355
14,0.360515,0.12904,0.35954,0.3955,0.20653,0.435215
15,0.34284,0.12496,0.355255,0.38456,0.20119,0.43643
16,0.32697,0.120545,0.351135,0.37523,0.19197,0.4323
17,0.311185,0.116125,0.346465,0.365345,0.189725,0.43188
18,0.297605,0.111935,0.33934,0.354275,0.18844,0.42954
19,0.28167,0.109185,0.33433,0.3455,0.184285,0.427525
20,0.26727,0.10649,0.32893,0.334715,0.17919,0.424345
21,0.254005,0.10307,0.324625,0.3253,0.174665,0.42279
22,0.242515,0.10159,0.323145,0.31633,0.167635,0.420285
23,0.231445,0.10119,0.319585,0.30826,0.165265,0.417575
24,0.22248,0.09869,0.31655,0.29967,0.16157,0.42087
25,0.20999,0.09773,0.31316,0.291865,0.155335,0.415955
26,0.20027,0.096015,0.31101,0.28412,0.153685,0.41323
27,0.1918,0.09399,0.30775,0.276175,0.152095,0.412635
28,0.183885,0.092965,0.3046,0.269075,0.15058,0.411905
29,0.17613,0.09152,0.29874,0.26174,0.148095,0.409435
30,0.169895,0.09118,0.295425,0.255635,0.145795,0.407785
31,0.16368,0.08906,0.29277,0.249545,0.14114,0.406535
32,0.1573,0.08831,0.29219,0.24195,0.13865,0.403905
33,0.150845,0.088025,0.2899,0.236345,0.136125,0.402245
34,0.146965,0.0868,0.28558,0.23125,0.132595,0.40135
35,0.141785,0.08655,0.282225,0.22575,0.130435,0.3997
36,0.136165,0.084625,0.28031,0.219,0.128645,0.39934
37,0.13241,0.084885,0.279425,0.21367,0.127075,0.39666
38,0.12883,0.08495,0.27666,0.210035,0.12773,0.397905
39,0.12416,0.08295,0.27334,0.20493,0.1253,0.39407
40,0.12205,0.083255,0.26922,0.199365,0.123835,0.393605
41,0.117605,0.08279,0.268055,0.194385,0.12132,0.39171
42,0.11555,0.08169,0.26575,0.19005,0.120045,0.39106
43,0.112625,0.081975,0.264715,0.185185,0.11809,0.390105
44,0.110765,0.081255,0.26106,0.18232,0.115835,0.38916
45,0.10782,0.079705,0.26039,0.178715,0.113995,0.387655
46,0.10615,0.08005,0.25889,0.173425,0.11222,0.38517
47,0.103495,0.0791,0.257315,0.170815,0.110915,0.384665
48,0.101635,0.079085,0.25472,0.16707,0.112035,0.383575
49,0.099135,0.079105,0.25111,0.164195,0.11002,0.38189
50,0.09844,0.0786,0.250035,0.16004,0.10921,0.38165
51,0.096325,0.078005,0.248195,0.15689,0.107825,0.37731
52,0.09464,0.07732,0.24722,0.15483,0.105485,0.378475
53,0.092625,0.077965,0.2435,0.15053,0.105405,0.37727
54,0.09257,0.077455,0.24225,0.148235,0.10261,0.37626
55,0.09028,0.077275,0.23998,0.146335,0.102845,0.375695
56,0.089945,0.07585,0.238375,0.14285,0.101925,0.37402
57,0.08867,0.075845,0.23739,0.141275,0.09954,0.375325
58,0.08737,0.07573,0.234385,0.137865,0.09981,0.373065
59,0.087115,0.076185,0.23367,0.13545,0.09883,0.37242
60,0.085505,0.07505,0.23231,0.132945,0.09967,0.37117
61,0.08476,0.07498,0.231235,0.13051,0.0963,0.370205
62,0.083585,0.07452,0.227725,0.12926,0.095495,0.369205
63,0.08309,0.074795,0.226955,0.12598,0.09529,0.369455
64,0.082705,0.075035,0.226205,0.124885,0.09315,0.367105
65,0.081555,0.074435,0.225535,0.122515,0.092975,0.36606
66,0.081085,0.07437,0.222965,0.12116,0.092875,0.365155
67,0.08043,0.073745,0.21986,0.11925,0.092285,0.361225
68,0.080135,0.07355,0.219945,0.11821,0.09037,0.362545
69,0.079465,0.074165,0.217675,0.11665,0.091665,0.360695
70,0.07866,0.073595,0.21583,0.11454,0.090325,0.36083
71,0.07828,0.073535,0.2158,0.113115,0.08857,0.360285
72,0.077865,0.072855,0.213475,0.110825,0.08749,0.358395
73,0.076895,0.072925,0.212915,0.1103,0.087675,0.35721
74,0.07688,0.07212,0.2124,0.10831,0.086565,0.35739
75,0.07676,0.07228,0.21035,0.10829,0.086585,0.35747
76,0.07649,0.07301,0.20956,0.106925,0.08648,0.356145
77,0.07573,0.07208,0.20776,0.104295,0.084865,0.356075
78,0.075015,0.07233,0.207085,0.103015,0.08496,0.355865
79,0.075085,0.07174,0.20525,0.102415,0.083905,0.35312
80,0.07421,0.072625,0.204165,0.100755,0.083835,0.35091
81,0.07436,0.071365,0.20401,0.09955,0.0828,0.352805
82,0.07431,0.07162,0.2021,0.09803,0.082325,0.349265
83,0.07353,0.071135,0.200145,0.09813,0.08205,0.34978
84,0.07347,0.071165,0.20033,0.096355,0.08161,0.348825
85,0.073325,0.071305,0.19925,0.095525,0.08023,0.346395
86,0.072725,0.071245,0.19663,0.09324,0.080645,0.346195
87,0.071985,0.07063,0.195905,0.093035,0.07926,0.34504
88,0.072255,0.07127,0.19546,0.092425,0.0802,0.34616
89,0.07143,0.07089,0.19307,0.09245,0.07934,0.342605
90,0.071705,0.071285,0.192215,0.09044,0.079355,0.34355
91,0.072215,0.069885,0.192725,0.08903,0.07891,0.34397
92,0.071115,0.070805,0.190385,0.08874,0.07748,0.343175
93,0.070715,0.07069,0.188575,0.087655,0.07777,0.34264
94,0.07184,0.070135,0.189775,0.08638,0.076165,0.340865
95,0.07024,0.069755,0.188995,0.08718,0.076495,0.34135
96,0.069995,0.069985,0.18717,0.086555,0.075415,0.339215
97,0.070565,0.069975,0.184295,0.084665,0.075945,0.340265
98,0.06985,0.070485,0.18567,0.084015,0.075855,0.33798
99,0.06967,0.069725,0.182745,0.083485,0.07517,0.3376
100,0.06941,0.069945,0.18282,0.082425,0.074895,0.33662
101,0.07011,0.068925,0.1825,0.082375,0.074325,0.33611
102,0.06934,0.069465,0.18112,0.080755,0.074345,0.33509
103,0.06906,0.06965,0.181565,0.0813,0.07424,0.333915
104,0.0693,0.068815,0.179955,0.0803,0.073975,0.333245
105,0.069025,0.069775,0.178575,0.07982,0.07231,0.333245
106,0.068995,0.06936,0.177215,0.07912,0.072055,0.332245
107,0.069365,0.068995,0.17646,0.077915,0.07194,0.332945
108,0.06818,0.06943,0.17701,0.07727,0.07278,0.329535
109,0.06864,0.068895,0.1735,0.076535,0.07206,0.32885
110,0.06844,0.06922,0.1743,0.07732,0.07195,0.32909
111,0.068365,0.06891,0.172445,0.07607,0.07092,0.328425
112,0.06823,0.068455,0.173355,0.0761,0.071155,0.32697
113,0.06809,0.068675,0.171655,0.075915,0.07066,0.326375
114,0.067975,0.068435,0.171115,0.074585,0.07026,0.326525
115,0.068325,0.068805,0.17091,0.074565,0.069565,0.324695
116,0.067235,0.06882,0.169315,0.07379,0.069475,0.3236
117,0.06774,0.068345,0.167965,0.07353,0.06996,0.32472
118,0.067755,0.06849,0.166755,0.072895,0.068775,0.323195
119,0.06711,0.06849,0.16817,0.072985,0.068275,0.32091
120,0.067275,0.0685,0.16598,0.07262,0.069125,0.322145
121,0.06748,0.069075,0.166085,0.071975,0.06841,0.322635
122,0.066925,0.06808,0.164895,0.071585,0.068395,0.32072
123,0.06712,0.068275,0.163295,0.070615,0.068255,0.32129
124,0.06737,0.06812,0.162405,0.070775,0.06743,0.320825
125,0.066805,0.06883,0.16387,0.070025,0.067265,0.31897
126,0.0669,0.068525,0.1623,0.069555,0.06634,0.316605
127,0.06667,0.067785,0.16236,0.069695,0.067305,0.316405
128,0.06696,0.067595,0.161085,0.069345,0.066815,0.316395
129,0.06683,0.06827,0.15922,0.06884,0.066285,0.314585
130,0.06724,0.06809,0.160385,0.06837,0.066725,0.315945
131,0.06647,0.06759,0.16104,0.06815,0.06589,0.315685
132,0.066245,0.06821,0.1582,0.067555,0.06596,0.314745
133,0.066405,0.0682,0.157485,0.06753,0.066165,0.312495
134,0.066665,0.068,0.15752,0.06672,0.065805,0.31593
135,0.0662,0.06762,0.15566,0.066855,0.064855,0.31183
136,0.066075,0.06734,0.15647,0.06642,0.06537,0.31123
137,0.06616,0.06768,0.155825,0.0659,0.06477,0.31049
138,0.06594,0.067835,0.1537,0.06567,0.064655,0.31229
139,0.066175,0.06753,0.154265,0.0648,0.064175,0.31191
140,0.066365,0.067435,0.153275,0.065,0.06441,0.30743
141,0.06567,0.06722,0.152695,0.06523,0.06374,0.306885
142,0.065875,0.067555,0.151705,0.06508,0.06421,0.308365
143,0.06556,0.06721,0.15118,0.06382,0.06352,0.308225
144,0.06607,0.06721,0.150855,0.064415,0.063975,0.30794
145,0.065865,0.06676,0.14959,0.06429,0.063285,0.3054
146,0.065915,0.06746,0.14981,0.06336,0.063655,0.30593
147,0.065765,0.066525,0.147985,0.06351,0.062865,0.30721
148,0.065775,0.06757,0.150035,0.063275,0.06261,0.30477
149,0.065285,0.06764,0.147535,0.062325,0.062745,0.304375
150,0.0653,0.06706,0.14833,0.06251,0.062405,0.30414
151,0.06539,0.06679,0.14638,0.062255,0.062305,0.303835
152,0.06533,0.067105,0.14682,0.061985,0.06205,0.3036
153,0.06512,0.067445,0.14609,0.06205,0.06178,0.30154
154,0.06527,0.06727,0.1449,0.06208,0.06253,0.30398
155,0.065345,0.067025,0.146415,0.061265,0.061515,0.302495
156,0.065045,0.067105,0.14464,0.06134,0.06157,0.298455
157,0.065205,0.06673,0.143525,0.06102,0.06127,0.299555
158,0.064905,0.066855,0.142245,0.06062,0.06205,0.29926
159,0.06505,0.06656,0.14394,0.059725,0.06155,0.299155
160,0.065455,0.066715,0.14267,0.060735,0.06153,0.298735
161,0.064665,0.0664,0.141965,0.060395,0.06154,0.29777
162,0.064845,0.06652,0.14179,0.060265,0.061145,0.296245
163,0.064785,0.066665,0.14164,0.059965,0.059965,0.29667
164,0.06476,0.06673,0.141105,0.05926,0.060185,0.29618
165,0.065125,0.06679,0.14104,0.05999,0.060595,0.295375
166,0.064745,0.066475,0.14001,0.059655,0.060285,0.29518
167,0.064645,0.06624,0.13908,0.05982,0.05957,0.296105
168,0.06462,0.066035,0.1383,0.05853,0.06043,0.29387
169,0.064415,0.066235,0.13785,0.05916,0.060725,0.293725
170,0.06455,0.066985,0.137355,0.058415,0.059385,0.296025
171,0.064895,0.066485,0.13833,0.05835,0.059505,0.29129
172,0.06445,0.06646,0.13834,0.05829,0.05985,0.29217
173,0.064715,0.066425,0.13636,0.05888,0.059475,0.292115
174,0.06444,0.066945,0.13609,0.058355,0.05933,0.291725
175,0.064835,0.06667,0.13555,0.057975,0.05867,0.29098
176,0.06474,0.066215,0.134685,0.057565,0.059185,0.28998
177,0.064425,0.06637,0.133765,0.057045,0.059375,0.28982
178,0.0642,0.06603,0.135245,0.057365,0.059225,0.291035
179,0.0647,0.06613,0.134225,0.05699,0.059365,0.28785
180,0.0643,0.06702,0.13266,0.05747,0.059325,0.286975
181,0.064235,0.065875,0.1328,0.05761,0.058855,0.288915
182,0.064575,0.06631,0.13247,0.056995,0.058095,0.28763
183,0.064255,0.066275,0.132265,0.05658,0.057885,0.28555
184,0.064265,0.06607,0.131715,0.05626,0.058705,0.284855
185,0.06412,0.066375,0.13115,0.056295,0.058195,0.285145
186,0.06478,0.065715,0.13134,0.05703,0.05809,0.284025
187,0.064325,0.066035,0.131275,0.055895,0.058095,0.284645
188,0.06416,0.06615,0.13126,0.05606,0.058325,0.286685
189,0.064055,0.066335,0.13045,0.055935,0.05763,0.284135
190,0.064045,0.06569,0.130295,0.055775,0.05762,0.28344
191,0.064285,0.06573,0.13008,0.055535,0.05789,0.281185
192,0.064745,0.065485,0.127855,0.05557,0.057275,0.28313
193,0.064135,0.06566,0.12925,0.05556,0.05768,0.280775
194,0.063965,0.065565,0.1282,0.05544,0.05715,0.281715
195,0.06399,0.066125,0.12802,0.05542,0.056975,0.28044
196,0.064375,0.06547,0.127845,0.05471,0.05711,0.28129
197,0.06422,0.066265,0.127835,0.05461,0.057095,0.28035
198,0.06416,0.065835,0.127365,0.05436,0.05689,0.27956
199,0.06397,0.065625,0.12751,0.054415,0.05695,0.27959
200,0.06413,0.06566,0.12743,0.05535,0.05678,0.278985
201,0.06389,0.065825,0.12593,0.054365,0.05709,0.27863
202,0.06365,0.06575,0.12632,0.05463,0.05673,0.278505
203,0.06413,0.06546,0.12494,0.05469,0.05637,0.27855
204,0.063865,0.06574,0.124775,0.05364,0.056085,0.27713
205,0.064085,0.065165,0.12467,0.054405,0.05662,0.279215
206,0.06395,0.06565,0.12406,0.0539,0.05624,0.27504
207,0.064135,0.06572,0.124165,0.05394,0.05692,0.276075
208,0.063865,0.0658,0.12278,0.05323,0.05602,0.276585
209,0.06377,0.06586,0.123385,0.053675,0.05621,0.27365
210,0.063425,0.065295,0.121545,0.0539,0.05575,0.273925
211,0.063975,0.065595,0.12385,0.053705,0.05636,0.27428
212,0.063305,0.0656,0.12249,0.05361,0.05566,0.274565
213,0.06401,0.065055,0.122275,0.053085,0.055315,0.274585
214,0.063685,0.065085,0.12154,0.053715,0.055965,0.27351
215,0.064,0.06551,0.121345,0.05325,0.055195,0.27271
216,0.063785,0.065685,0.12167,0.0536,0.054775,0.27104
217,0.06355,0.066035,0.12093,0.053305,0.05524,0.27223
218,0.06349,0.065615,0.12017,0.05286,0.05556,0.270935
219,0.06382,0.06533,0.119485,0.05327,0.055495,0.271345
220,0.06323,0.06515,0.119725,0.052775,0.054985,0.268885
221,0.06371,0.065385,0.12007,0.05278,0.05529,0.26923
222,0.063865,0.065525,0.119655,0.05233,0.05496,0.2688
223,0.063635,0.065625,0.12067,0.05226,0.05558,0.26782
224,0.063415,0.06533,0.12003,0.05228,0.05469,0.269235
225,0.063365,0.065545,0.11946,0.052575,0.054375,0.268275
226,0.063225,0.06516,0.118325,0.05257,0.05489,0.26833
227,0.06392,0.065565,0.117155,0.052135,0.054955,0.268935
228,0.06352,0.06534,0.11913,0.051985,0.054445,0.26729
229,0.063185,0.06498,0.11867,0.051895,0.054585,0.26656
230,0.063775,0.065415,0.118495,0.052365,0.05504,0.26571
231,0.06375,0.065175,0.1164,0.052195,0.054595,0.26559
232,0.06393,0.064895,0.116255,0.05212,0.054745,0.26447
233,0.063685,0.06492,0.11752,0.052065,0.05427,0.26571
234,0.063545,0.06537,0.11588,0.052035,0.05412,0.26452
235,0.0631,0.06506,0.11655,0.051615,0.054175,0.264705
236,0.063605,0.06569,0.11446,0.05123,0.05435,0.26184
237,0.063725,0.065005,0.115505,0.05134,0.054365,0.26266
238,0.063505,0.06514,0.1163,0.0515,0.05448,0.26325
239,0.06386,0.06528,0.11615,0.050925,0.053935,0.26218
240,0.063215,0.064985,0.115175,0.05069,0.05404,0.26175
241,0.063845,0.065265,0.115475,0.05103,0.054175,0.26172
242,0.063665,0.06513,0.114605,0.05119,0.05368,0.261535
243,0.063345,0.0649,0.113965,0.05104,0.053625,0.26068
244,0.06346,0.06485,0.113115,0.051235,0.053795,0.26185
245,0.06379,0.06454,0.113715,0.05061,0.053465,0.260025
246,0.06329,0.06495,0.11307,0.0509,0.052905,0.259955
247,0.063285,0.065165,0.11355,0.05071,0.05347,0.25866
248,0.06344,0.06502,0.113195,0.050725,0.054005,0.259785
249,0.063895,0.06503,0.113345,0.05074,0.05353,0.25742


==> num_results_voting_classifiers_correlated/corfading_middleton_noise_bl4_unsync_20.csv <==
channel_uses,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
1,0.500085,0.488505,0.487845,0.49945,0.48896,0.488065
2,0.500055,0.46459,0.46941,0.498485,0.4473,0.464505
3,0.499935,0.44146,0.45603,0.49735,0.41429,0.45775
4,0.49962,0.400025,0.441055,0.495415,0.3632,0.44385
5,0.49865,0.357075,0.424385,0.49268,0.31928,0.43947
6,0.49724,0.30547,0.415485,0.48957,0.296625,0.440665
7,0.493975,0.253355,0.40305,0.485545,0.27436,0.44005
8,0.49025,0.212055,0.394605,0.48107,0.266845,0.442035
9,0.48445,0.176495,0.384895,0.47556,0.25456,0.44649
10,0.47688,0.148395,0.374665,0.4699,0.24215,0.44549
11,0.46762,0.14094,0.37081,0.463995,0.23327,0.44429
12,0.457885,0.137045,0.368635,0.45756,0.22305,0.44171
13,0.445095,0.13369,0.363855,0.45018,0.216745,0.440625
14,0.43304,0.1304,0.36206,0.44265,0.20802,0.4363
15,0.419815,0.12483,0.35483,0.43429,0.200315,0.435155
16,0.404765,0.120105,0.35037,0.425645,0.194585,0.433515
17,0.390485,0.116265,0.34567,0.418365,0.18976,0.432105
18,0.37769,0.1137,0.340565,0.40901,0.18711,0.428945
19,0.362335,0.109685,0.33508,0.40073,0.18196,0.42669
20,0.34759,0.10656,0.32925,0.393635,0.17842,0.42103
21,0.333,0.10359,0.325205,0.38449,0.173425,0.421955
22,0.32014,0.10194,0.32277,0.37606,0.1699,0.41986
23,0.30732,0.10129,0.31938,0.367885,0.16579,0.42023
24,0.292915,0.09932,0.316925,0.359225,0.16258,0.417055
25,0.28085,0.096825,0.31377,0.35188,0.15703,0.415245
26,0.268915,0.096535,0.309085,0.342365,0.153955,0.412345
27,0.259005,0.094235,0.307085,0.334415,0.150995,0.411805
28,0.247385,0.093255,0.303155,0.32673,0.14975,0.41138
29,0.236795,0.092895,0.299405,0.32036,0.14781,0.407225
30,0.22802,0.09022,0.295985,0.31233,0.14605,0.406105
31,0.21984,0.08903,0.293705,0.30641,0.143045,0.40474
32,0.2108,0.08849,0.290805,0.2969,0.13731,0.40357
33,0.20131,0.089345,0.28735,0.292335,0.13677,0.406245
34,0.19467,0.086835,0.286625,0.28537,0.13487,0.400275
35,0.18652,0.08644,0.28354,0.27808,0.13166,0.399575
36,0.180485,0.08575,0.281445,0.27223,0.128875,0.39841
37,0.17393,0.084305,0.278995,0.266195,0.12682,0.399725
38,0.16808,0.084145,0.275025,0.26035,0.12563,0.394945
39,0.16276,0.083335,0.2729,0.25337,0.12589,0.394145
40,0.15707,0.082605,0.27017,0.248005,0.125355,0.393195
41,0.152135,0.08224,0.26815,0.24219,0.121795,0.391685
42,0.148435,0.081775,0.265825,0.23679,0.118675,0.391475
43,0.143225,0.08208,0.26393,0.232945,0.1174,0.388065
44,0.138755,0.0811,0.26336,0.22632,0.115455,0.390325
45,0.135085,0.080575,0.258495,0.22191,0.11444,0.38635
46,0.13142,0.07961,0.256675,0.21842,0.11167,0.385225
47,0.128355,0.079205,0.254935,0.212625,0.11179,0.38555
48,0.12571,0.07995,0.253995,0.20887,0.111135,0.384055
49,0.121875,0.078475,0.251125,0.204385,0.10904,0.38119
50,0.11937,0.07801,0.2479,0.200815,0.10805,0.38156
51,0.11739,0.077475,0.24683,0.195865,0.10731,0.380125
52,0.114725,0.07761,0.24578,0.193005,0.10492,0.37954
53,0.1115,0.07708,0.2441,0.18871,0.104395,0.37606
54,0.11061,0.07664,0.24193,0.184125,0.10347,0.37794
55,0.107525,0.077055,0.240955,0.180675,0.101765,0.375515
56,0.105265,0.07605,0.238175,0.17719,0.1003,0.375685
57,0.103855,0.075225,0.23609,0.17444,0.100045,0.37278
58,0.102625,0.076165,0.2354,0.171535,0.099515,0.373445
59,0.10008,0.075885,0.2323,0.168215,0.09812,0.36902
60,0.099405,0.075465,0.23309,0.165175,0.098495,0.37161
61,0.09768,0.07507,0.23249,0.163325,0.097065,0.368575
62,0.0964,0.07425,0.228205,0.160275,0.094975,0.368315
63,0.094995,0.074515,0.227355,0.156125,0.09447,0.367905
64,0.093955,0.074405,0.225485,0.15358,0.094865,0.36711
65,0.09309,0.074395,0.224005,0.151445,0.09261,0.36665
66,0.091745,0.07397,0.22266,0.147955,0.09109,0.36509
67,0.09042,0.07428,0.22097,0.14682,0.09064,0.3653
68,0.089145,0.07412,0.2205,0.14351,0.090485,0.36339
69,0.08791,0.074,0.21783,0.141085,0.089585,0.361215
70,0.087725,0.073445,0.21766,0.13949,0.090825,0.359945
71,0.087055,0.073205,0.214445,0.13727,0.089735,0.36015
72,0.08586,0.073115,0.21475,0.135485,0.08783,0.358135
73,0.08563,0.072095,0.211495,0.13308,0.08644,0.357265
74,0.08395,0.07303,0.21226,0.131215,0.0876,0.357935
75,0.08337,0.072515,0.210575,0.12866,0.08627,0.356335
76,0.08317,0.072085,0.208635,0.126225,0.08484,0.35515
77,0.082495,0.07252,0.207405,0.12503,0.08474,0.354845
78,0.081595,0.07221,0.20541,0.123685,0.084415,0.35534
79,0.08093,0.07249,0.20566,0.122065,0.08481,0.353145
80,0.081155,0.071395,0.203315,0.12125,0.084105,0.353565
81,0.079455,0.07199,0.203965,0.11971,0.083665,0.3513
82,0.079625,0.071435,0.200475,0.117695,0.082625,0.350375
83,0.07949,0.071315,0.2014,0.11593,0.083315,0.348055
84,0.078085,0.071145,0.19972,0.113805,0.081735,0.34948
85,0.07837,0.071,0.197845,0.11264,0.07969,0.34807
86,0.077785,0.07116,0.19782,0.111915,0.080065,0.3463
87,0.07731,0.07148,0.19686,0.108685,0.079975,0.34653
88,0.07673,0.07078,0.196365,0.108485,0.079185,0.345555
89,0.076635,0.07095,0.194085,0.10849,0.07838,0.34403
90,0.076375,0.071,0.191975,0.106445,0.07897,0.343645
91,0.075735,0.071375,0.19222,0.10541,0.07849,0.342585
92,0.07612,0.071055,0.191895,0.10373,0.07761,0.341585
93,0.07549,0.070965,0.18875,0.10285,0.07739,0.340875
94,0.07476,0.070535,0.19027,0.10133,0.076325,0.34113
95,0.074705,0.070415,0.189015,0.10062,0.076665,0.339335
96,0.0745,0.06978,0.186175,0.10021,0.07679,0.33946
97,0.073595,0.06986,0.185945,0.098905,0.075005,0.339815
98,0.073775,0.07014,0.182985,0.09743,0.075385,0.338085
99,0.0731,0.070155,0.183565,0.09641,0.074295,0.338235
100,0.07354,0.069805,0.183995,0.09499,0.075485,0.334585
101,0.07294,0.06974,0.18224,0.09516,0.074045,0.335855
102,0.072795,0.069505,0.18158,0.09463,0.073655,0.334675
103,0.07294,0.069705,0.17958,0.09331,0.07389,0.33356
104,0.07229,0.06943,0.17935,0.091735,0.07278,0.33312
105,0.07254,0.070005,0.179495,0.09165,0.07322,0.332705
106,0.072175,0.069255,0.17717,0.091045,0.07273,0.3319
107,0.071765,0.06929,0.17645,0.08951,0.072215,0.330735
108,0.07165,0.068905,0.17506,0.08895,0.072605,0.33046
109,0.07115,0.06948,0.175805,0.088455,0.07187,0.330735
110,0.07089,0.069035,0.17482,0.087575,0.07267,0.329005
111,0.070905,0.06927,0.171835,0.086795,0.07065,0.326395
112,0.071225,0.06897,0.1722,0.08494,0.06972,0.328615
113,0.07031,0.06867,0.1717,0.08566,0.07005,0.328025
114,0.070545,0.06869,0.17133,0.08444,0.070135,0.326955
115,0.07031,0.068685,0.17085,0.084295,0.069355,0.325915
116,0.07014,0.06869,0.169915,0.0833,0.070035,0.32485
117,0.069895,0.06824,0.168715,0.08251,0.068895,0.32378
118,0.06977,0.069215,0.167515,0.08213,0.06961,0.326005
119,0.06928,0.068525,0.167105,0.08202,0.06953,0.32334
120,0.0694,0.068675,0.167005,0.0808,0.069925,0.320925
121,0.069645,0.06816,0.166585,0.07959,0.068445,0.321305
122,0.06905,0.068225,0.164375,0.07952,0.06784,0.321455
123,0.06929,0.06915,0.16403,0.079005,0.068235,0.32103
124,0.068815,0.067825,0.163655,0.078345,0.06727,0.319555
125,0.06884,0.068245,0.162955,0.07796,0.067055,0.319405
126,0.068805,0.068,0.1639,0.07736,0.067225,0.317845
127,0.06868,0.06812,0.161505,0.07625,0.067015,0.31778
128,0.068495,0.067995,0.16087,0.076215,0.065885,0.31896
129,0.06838,0.06818,0.1602,0.0762,0.066805,0.315795
130,0.06819,0.067625,0.16004,0.075665,0.067375,0.316935
131,0.068135,0.067835,0.158465,0.075535,0.06619,0.31597
132,0.06819,0.067715,0.15807,0.074815,0.06557,0.314115
133,0.068325,0.068155,0.15812,0.07369,0.0655,0.314035
134,0.068575,0.06798,0.15742,0.073945,0.06505,0.31266
135,0.06792,0.067645,0.15686,0.073975,0.065835,0.31192
136,0.067765,0.06759,0.15554,0.07282,0.064935,0.312145
137,0.06727,0.067555,0.15416,0.07308,0.064185,0.31238
138,0.06731,0.067865,0.155025,0.07275,0.064185,0.309885
139,0.067345,0.067855,0.152785,0.071685,0.06432,0.309345
140,0.067315,0.067385,0.153695,0.07244,0.064375,0.31058
141,0.067345,0.06762,0.15251,0.071095,0.064005,0.310395
142,0.067195,0.06731,0.151835,0.07029,0.064105,0.3078
143,0.0673,0.067165,0.152415,0.069915,0.064,0.308985
144,0.06692,0.06738,0.151785,0.07057,0.064045,0.30859
145,0.06699,0.067315,0.151525,0.069335,0.062585,0.306275
146,0.06692,0.067455,0.14944,0.069095,0.0629,0.307195
147,0.066695,0.06711,0.15029,0.06945,0.06284,0.305515
148,0.066855,0.067275,0.14896,0.067825,0.062995,0.304335
149,0.066505,0.067185,0.14968,0.06843,0.063045,0.305775
150,0.066385,0.06734,0.14635,0.067905,0.063065,0.30293
151,0.066465,0.066915,0.1475,0.068265,0.061765,0.302365
152,0.06679,0.067495,0.146625,0.067075,0.0627,0.30514
153,0.06707,0.067125,0.14745,0.065825,0.062515,0.30091
154,0.06553,0.066945,0.14621,0.06676,0.061925,0.30101
155,0.066245,0.067245,0.145195,0.06639,0.06217,0.301825
156,0.06643,0.067165,0.144255,0.06582,0.062095,0.30027
157,0.06569,0.066975,0.143695,0.06594,0.061575,0.30073
158,0.066225,0.067445,0.14244,0.06515,0.061395,0.299455
159,0.065955,0.06702,0.1415,0.066555,0.061705,0.29901
160,0.06597,0.066485,0.142285,0.065375,0.06118,0.299425
161,0.06606,0.06639,0.141555,0.06492,0.06087,0.29885
162,0.066065,0.066505,0.140765,0.064545,0.06129,0.29703
163,0.065735,0.066755,0.14143,0.064525,0.060515,0.296355
164,0.06618,0.06671,0.139645,0.064095,0.060945,0.29661
165,0.065955,0.06662,0.14262,0.063415,0.059835,0.293975
166,0.065775,0.066665,0.13868,0.0639,0.06063,0.294965
167,0.065505,0.0666,0.13863,0.06359,0.05989,0.29567
168,0.065445,0.06707,0.139015,0.063,0.060075,0.29441
169,0.065985,0.06656,0.13901,0.062385,0.059715,0.29357
170,0.065935,0.06659,0.139225,0.06256,0.05977,0.29477
171,0.06518,0.066215,0.137885,0.0628,0.059915,0.293805
172,0.065295,0.06644,0.13718,0.061495,0.0601,0.293775
173,0.06572,0.06654,0.137035,0.06302,0.05928,0.29178
174,0.065175,0.0661,0.136915,0.06225,0.05931,0.292005
175,0.065565,0.06674,0.13626,0.06221,0.059535,0.290245
176,0.06487,0.066455,0.13499,0.061505,0.059435,0.29128
177,0.065275,0.06633,0.135185,0.060985,0.058505,0.290475
178,0.06517,0.06613,0.13567,0.06099,0.05874,0.289245
179,0.06531,0.06637,0.133605,0.06062,0.058925,0.288805
180,0.065495,0.06646,0.1341,0.06002,0.05836,0.28795
181,0.06558,0.0661,0.13351,0.060635,0.058645,0.289295
182,0.06544,0.066385,0.13176,0.060375,0.05868,0.28813
183,0.065075,0.066265,0.13225,0.060375,0.057995,0.28789
184,0.065125,0.0663,0.131255,0.060065,0.057755,0.286565
185,0.06507,0.066135,0.131055,0.059455,0.058155,0.286695
186,0.064565,0.066135,0.13211,0.05933,0.05809,0.28634
187,0.06499,0.065915,0.131205,0.06007,0.05813,0.284105
188,0.065075,0.065765,0.1311,0.058845,0.0579,0.283685
189,0.064605,0.065905,0.130015,0.05936,0.0579,0.28293
190,0.0648,0.066095,0.13039,0.058695,0.058115,0.282065
191,0.06439,0.066275,0.12959,0.05918,0.057665,0.28308
192,0.064735,0.0655,0.129525,0.05889,0.057535,0.280905
193,0.064735,0.06575,0.12818,0.05831,0.057815,0.28223
194,0.06462,0.065995,0.129285,0.057925,0.057275,0.28136
195,0.06455,0.066065,0.129205,0.057585,0.05733,0.28195
196,0.06464,0.065825,0.12885,0.05777,0.05655,0.27972
197,0.06477,0.06575,0.12654,0.057935,0.05642,0.282065
198,0.06484,0.066,0.126245,0.05794,0.05685,0.27891
199,0.06459,0.06548,0.126555,0.057595,0.05734,0.28088
200,0.06419,0.065875,0.12681,0.05728,0.056885,0.278655
201,0.06452,0.066395,0.1257,0.0574,0.05643,0.27889
202,0.064055,0.06581,0.12524,0.057035,0.05662,0.27969
203,0.064165,0.06578,0.12541,0.056775,0.05673,0.277735
204,0.064715,0.065955,0.12532,0.057165,0.05635,0.27628
205,0.064365,0.06562,0.12414,0.05676,0.056905,0.27492
206,0.064295,0.06541,0.123975,0.05609,0.056035,0.275665
207,0.064665,0.065335,0.12559,0.055785,0.05636,0.274845
208,0.0644,0.06573,0.123245,0.055495,0.0562,0.276735
209,0.064245,0.0657,0.12405,0.05586,0.05655,0.275135
210,0.064445,0.06556,0.122885,0.05602,0.05594,0.275725
211,0.06432,0.06565,0.122705,0.056375,0.05589,0.273395
212,0.06458,0.06546,0.12273,0.0557,0.05599,0.27303
213,0.06381,0.065185,0.122335,0.055335,0.05596,0.272325
214,0.06397,0.065945,0.12199,0.05561,0.056045,0.27238
215,0.06427,0.06559,0.12183,0.056265,0.055535,0.27259
216,0.06451,0.06543,0.121905,0.05585,0.05566,0.271515
217,0.063865,0.065425,0.120785,0.055525,0.05564,0.27304
218,0.06382,0.06547,0.12106,0.05506,0.055935,0.27213
219,0.06411,0.065745,0.12054,0.05524,0.0552,0.27059
220,0.06392,0.06557,0.119695,0.054405,0.0554,0.270845
221,0.06403,0.06576,0.12015,0.054505,0.05512,0.26963
222,0.063985,0.065295,0.11998,0.054525,0.0547,0.27043
223,0.06412,0.06537,0.11958,0.054855,0.05466,0.269065
224,0.06443,0.065425,0.119695,0.054805,0.055165,0.26616
225,0.063835,0.06507,0.118585,0.05481,0.054565,0.267765
226,0.06399,0.064715,0.11821,0.05468,0.055395,0.268155
227,0.063645,0.06519,0.117645,0.05363,0.05534,0.26885
228,0.06404,0.06472,0.11872,0.054375,0.053995,0.26642
229,0.063665,0.06579,0.118315,0.054285,0.05441,0.26541
230,0.063705,0.065465,0.116505,0.05452,0.054605,0.265505
231,0.0642,0.0648,0.11758,0.05428,0.05467,0.26477
232,0.064275,0.06532,0.116475,0.053535,0.05466,0.2638
233,0.063435,0.065055,0.117625,0.053925,0.054605,0.265035
234,0.063825,0.06504,0.11612,0.053605,0.054265,0.26359
235,0.063735,0.065305,0.116875,0.053395,0.054565,0.26345
236,0.063825,0.064975,0.1161,0.0537,0.05481,0.264085
237,0.06373,0.06501,0.11536,0.053685,0.054615,0.263585
238,0.06343,0.06539,0.116185,0.053775,0.054175,0.2635
239,0.063965,0.065255,0.1148,0.053115,0.054025,0.263635
240,0.063715,0.06484,0.11517,0.052865,0.053675,0.26188
241,0.06339,0.065225,0.11548,0.05303,0.054045,0.261805
242,0.06384,0.065225,0.114545,0.05279,0.05391,0.260235
243,0.06344,0.06478,0.114685,0.052905,0.054265,0.259175
244,0.0638,0.065525,0.113925,0.05287,0.054475,0.26114
245,0.063515,0.06516,0.114965,0.053425,0.05324,0.2587
246,0.06369,0.064665,0.112415,0.05242,0.053235,0.25691
247,0.063545,0.06514,0.1135,0.05256,0.053505,0.2586
248,0.063995,0.06477,0.112835,0.0524,0.053235,0.259145
249,0.06347,0.06472,0.11274,0.05265,0.053715,0.25737


==> num_results_voting_classifiers_correlated/corfading_middleton_noise_bl4_unsync_25.csv <==
channel_uses,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
1,0.500085,0.488655,0.488915,0.499855,0.48851,0.487835
2,0.500085,0.463055,0.470175,0.49965,0.447075,0.465125
3,0.500065,0.440265,0.45589,0.499055,0.413445,0.4581
4,0.50004,0.400725,0.44078,0.498395,0.362985,0.44524
5,0.49996,0.355315,0.426165,0.497595,0.318825,0.43768
6,0.499665,0.30447,0.415805,0.4962,0.296465,0.4401
7,0.499055,0.255845,0.405425,0.494325,0.2751,0.44043
8,0.498205,0.21393,0.39448,0.49269,0.266925,0.44202
9,0.49667,0.177755,0.38327,0.4902,0.256365,0.44678
10,0.494115,0.14854,0.376605,0.486875,0.242395,0.446995
11,0.490595,0.14194,0.37238,0.483735,0.232645,0.443995
12,0.48638,0.13719,0.367175,0.479545,0.223765,0.44168
13,0.47961,0.133185,0.366515,0.475145,0.21632,0.441135
14,0.47418,0.12864,0.358805,0.470495,0.207425,0.43615
15,0.465545,0.125325,0.354585,0.465275,0.199705,0.4347
16,0.45658,0.119825,0.35114,0.45962,0.19485,0.435175
17,0.44721,0.11762,0.34625,0.45401,0.187945,0.430395
18,0.436245,0.11371,0.34048,0.44785,0.187185,0.427915
19,0.425535,0.10962,0.334065,0.441975,0.18347,0.42656
20,0.41246,0.105545,0.32756,0.4352,0.178955,0.42476
21,0.400735,0.103215,0.325745,0.42856,0.174565,0.42188
22,0.387905,0.10129,0.322245,0.422695,0.16831,0.420495
23,0.375995,0.1016,0.3196,0.414025,0.16402,0.418335
24,0.36335,0.09916,0.31827,0.406385,0.16127,0.4173
25,0.351405,0.096875,0.31474,0.40003,0.15668,0.415885
26,0.33908,0.094865,0.30991,0.39218,0.153085,0.41526
27,0.325685,0.094395,0.306145,0.385435,0.15109,0.41139
28,0.314805,0.093235,0.303715,0.378675,0.149835,0.411
29,0.302965,0.09121,0.299655,0.370835,0.147935,0.40837
30,0.292795,0.09057,0.29353,0.363635,0.14601,0.40582
31,0.280075,0.08926,0.292015,0.357575,0.14294,0.40582
32,0.270385,0.088365,0.290705,0.3502,0.13685,0.40265
33,0.260975,0.08845,0.29039,0.34109,0.136115,0.402685
34,0.25052,0.08703,0.285425,0.33577,0.134025,0.40251
35,0.241865,0.086555,0.28375,0.32965,0.129955,0.400635
36,0.232625,0.085385,0.28019,0.323375,0.128345,0.398735
37,0.225695,0.084735,0.27984,0.31621,0.125585,0.397425
38,0.217185,0.084615,0.274455,0.309885,0.12763,0.39559
39,0.20871,0.08305,0.274475,0.303095,0.12549,0.394385
40,0.20278,0.08321,0.27151,0.297925,0.123485,0.39218
41,0.194435,0.08262,0.267855,0.290625,0.120295,0.393165
42,0.18812,0.080835,0.26579,0.285985,0.118605,0.39133
43,0.18238,0.08192,0.26459,0.280935,0.11774,0.389955
44,0.177085,0.081045,0.26233,0.27422,0.11548,0.388285
45,0.171665,0.080215,0.260235,0.267715,0.11394,0.387065
46,0.16648,0.079325,0.259,0.263545,0.112885,0.38584
47,0.162525,0.07878,0.256155,0.25838,0.11155,0.38395
48,0.155685,0.07886,0.25337,0.25309,0.1122,0.38497
49,0.151525,0.078685,0.25167,0.247495,0.10922,0.382165
50,0.148105,0.078045,0.247775,0.243305,0.108985,0.38075
51,0.143405,0.077625,0.247845,0.238575,0.10743,0.380875
52,0.1415,0.07772,0.246305,0.23367,0.105325,0.379435
53,0.137095,0.07733,0.243095,0.23023,0.104975,0.378835
54,0.13288,0.077105,0.242975,0.22329,0.103285,0.377085
55,0.130885,0.076895,0.24016,0.220795,0.1009,0.37644
56,0.127925,0.07652,0.239135,0.21556,0.101155,0.377385
57,0.12475,0.075205,0.237345,0.21335,0.10002,0.37551
58,0.12231,0.07651,0.23526,0.20883,0.0995,0.37436
59,0.121145,0.076405,0.234155,0.203835,0.09955,0.37258
60,0.11714,0.07462,0.23081,0.20091,0.097475,0.369465
61,0.11604,0.07506,0.23145,0.196425,0.09682,0.370205
62,0.11349,0.07524,0.22925,0.192775,0.095555,0.368555
63,0.111235,0.07501,0.227045,0.189855,0.09582,0.3685
64,0.109235,0.075035,0.225435,0.18588,0.09386,0.363405
65,0.107205,0.07478,0.225375,0.182795,0.09382,0.36258
66,0.1058,0.07355,0.22316,0.181295,0.091925,0.365015
67,0.104075,0.07407,0.221335,0.17619,0.09141,0.363825
68,0.102965,0.074265,0.21929,0.173255,0.09147,0.362595
69,0.101595,0.073835,0.21704,0.170865,0.0908,0.361535
70,0.099335,0.07357,0.216665,0.169,0.089685,0.360135
71,0.098545,0.073155,0.21661,0.165655,0.088165,0.360715
72,0.09804,0.072915,0.213215,0.161885,0.08787,0.358665
73,0.09693,0.072975,0.21236,0.15989,0.08597,0.358245
74,0.095275,0.07246,0.21107,0.15885,0.085995,0.357875
75,0.094165,0.072645,0.209685,0.155585,0.085825,0.35763
76,0.09398,0.0726,0.209885,0.15256,0.08468,0.357035
77,0.0916,0.072105,0.209765,0.149975,0.085525,0.354115
78,0.09093,0.072065,0.207345,0.147585,0.084545,0.353935
79,0.090415,0.071825,0.205805,0.146035,0.083565,0.3527
80,0.08971,0.0715,0.20313,0.14313,0.084455,0.352015
81,0.087845,0.0719,0.20277,0.14321,0.083085,0.352745
82,0.08739,0.072015,0.203325,0.13999,0.08192,0.350565
83,0.086765,0.07147,0.199835,0.13781,0.082,0.34988
84,0.0865,0.071515,0.198855,0.13658,0.08166,0.348965
85,0.08583,0.07055,0.197735,0.13516,0.080685,0.34625
86,0.085845,0.07093,0.19763,0.13319,0.080405,0.347255
87,0.084785,0.071305,0.196635,0.1304,0.079825,0.34587
88,0.083755,0.07104,0.195835,0.129665,0.080025,0.34329
89,0.08249,0.071015,0.193005,0.127765,0.07984,0.34303
90,0.08308,0.07096,0.19374,0.12625,0.079155,0.342935
91,0.08158,0.07052,0.19334,0.124235,0.07812,0.34201
92,0.081475,0.070665,0.189605,0.121625,0.077485,0.34112
93,0.081475,0.07008,0.18999,0.12076,0.077825,0.340615
94,0.08052,0.07027,0.188015,0.120095,0.07693,0.34023
95,0.080415,0.070195,0.18737,0.116775,0.07665,0.340305
96,0.079785,0.070055,0.187095,0.11704,0.076425,0.338945
97,0.07874,0.070535,0.184865,0.114755,0.074935,0.338855
98,0.078095,0.07041,0.185395,0.11402,0.07463,0.33932
99,0.078385,0.07008,0.183445,0.111955,0.074905,0.33529
100,0.07801,0.069785,0.183135,0.109765,0.07533,0.336145
101,0.078095,0.06924,0.18104,0.11076,0.073955,0.332655
102,0.077445,0.0699,0.18081,0.10924,0.07386,0.333895
103,0.07711,0.069305,0.181285,0.10772,0.073475,0.3335
104,0.07686,0.069675,0.18169,0.10662,0.073355,0.33274
105,0.077155,0.069395,0.17868,0.105865,0.073035,0.333725
106,0.075405,0.069115,0.177885,0.10441,0.07283,0.33108
107,0.07623,0.069285,0.17719,0.102715,0.072655,0.32979
108,0.075525,0.0694,0.17561,0.101715,0.07249,0.33071
109,0.075735,0.06886,0.174535,0.101475,0.071525,0.33084
110,0.07469,0.069275,0.17389,0.101035,0.07112,0.32777
111,0.07434,0.068625,0.17317,0.100055,0.07179,0.328725
112,0.074355,0.068885,0.174435,0.098825,0.070955,0.327155
113,0.07415,0.0683,0.170395,0.09766,0.070385,0.32718
114,0.07369,0.06912,0.17207,0.09618,0.06996,0.324135
115,0.073615,0.06901,0.170935,0.0947,0.069635,0.326325
116,0.07354,0.068745,0.16864,0.095085,0.069915,0.325105
117,0.072945,0.068665,0.16921,0.0943,0.068935,0.324445
118,0.073175,0.06822,0.1674,0.09314,0.068625,0.32334
119,0.072365,0.0686,0.16636,0.092915,0.068995,0.321925
120,0.072555,0.068675,0.166875,0.09118,0.068515,0.324865
121,0.07219,0.068955,0.165555,0.09107,0.068465,0.322185
122,0.07236,0.067705,0.166695,0.08973,0.068365,0.32051
123,0.07206,0.068415,0.16392,0.089955,0.067895,0.32151
124,0.071925,0.067985,0.16405,0.089295,0.06738,0.32008
125,0.07134,0.068615,0.16275,0.08847,0.067185,0.318165
126,0.070885,0.068045,0.16301,0.087055,0.066965,0.31903
127,0.07128,0.067685,0.16141,0.086685,0.066745,0.3157
128,0.07059,0.06805,0.16061,0.08613,0.06676,0.31767
129,0.07046,0.06833,0.15963,0.085755,0.06667,0.315885
130,0.07045,0.068205,0.158565,0.08481,0.066715,0.3167
131,0.07082,0.06804,0.159395,0.083755,0.06634,0.31354
132,0.07056,0.067595,0.159525,0.084105,0.06582,0.315325
133,0.0698,0.06739,0.15593,0.08341,0.064885,0.314075
134,0.069785,0.067465,0.15692,0.081825,0.065385,0.31498
135,0.069815,0.067835,0.157495,0.081895,0.065085,0.311805
136,0.069805,0.067775,0.154895,0.081985,0.065135,0.312205
137,0.070055,0.06748,0.15519,0.08037,0.06523,0.31172
138,0.069835,0.06769,0.15389,0.08103,0.06508,0.31124
139,0.06952,0.067885,0.153805,0.08031,0.06489,0.31134
140,0.069615,0.067145,0.15471,0.07925,0.06418,0.31045
141,0.06923,0.067345,0.1513,0.07877,0.0642,0.30796
142,0.06884,0.06742,0.151355,0.077635,0.0645,0.30667
143,0.06888,0.067485,0.15131,0.077435,0.06404,0.308605
144,0.06892,0.06769,0.15187,0.076335,0.062885,0.306805
145,0.068405,0.06693,0.15047,0.07728,0.06303,0.307075
146,0.06891,0.067235,0.149765,0.075925,0.06262,0.30903
147,0.068275,0.06689,0.14921,0.075845,0.062575,0.306165
148,0.06841,0.06698,0.14828,0.07601,0.062845,0.303505
149,0.06823,0.067245,0.148865,0.07508,0.063445,0.305775
150,0.06811,0.06734,0.14726,0.07432,0.063215,0.30322
151,0.068565,0.06694,0.148725,0.07381,0.06255,0.30349
152,0.06841,0.06698,0.14613,0.074125,0.06187,0.3021
153,0.067925,0.066925,0.14562,0.072975,0.06209,0.30324
154,0.068245,0.06678,0.145395,0.072985,0.061615,0.30149
155,0.06774,0.067195,0.14595,0.07295,0.06191,0.301365
156,0.067845,0.067335,0.14472,0.072155,0.06145,0.302735
157,0.06712,0.067065,0.144425,0.071535,0.061185,0.30029
158,0.067455,0.06671,0.144205,0.072,0.061,0.30016
159,0.06713,0.06677,0.14379,0.070615,0.0614,0.29956
160,0.067715,0.06671,0.14235,0.07101,0.06128,0.296395
161,0.06712,0.066945,0.143095,0.071105,0.061405,0.298105
162,0.06729,0.066945,0.14153,0.07037,0.06124,0.298335
163,0.067025,0.066515,0.142795,0.069275,0.06066,0.29592
164,0.06667,0.066775,0.14109,0.069325,0.060335,0.29803
165,0.06686,0.066695,0.140275,0.06975,0.05982,0.294455
166,0.06663,0.06624,0.13976,0.068905,0.059535,0.29635
167,0.066745,0.067225,0.139195,0.068095,0.060395,0.29484
168,0.066565,0.06678,0.139255,0.06841,0.061105,0.293835
169,0.0666,0.065985,0.13903,0.06826,0.059995,0.29577
170,0.06648,0.066575,0.13698,0.06804,0.060115,0.29195
171,0.06661,0.066165,0.13653,0.06736,0.05964,0.29306
172,0.06664,0.066185,0.13668,0.06694,0.05957,0.292175
173,0.06627,0.066195,0.136885,0.066185,0.06033,0.291585
174,0.06632,0.066655,0.136535,0.06695,0.059265,0.28985
175,0.06681,0.066245,0.136145,0.06727,0.059075,0.28987
176,0.065935,0.0665,0.134725,0.0663,0.059815,0.288925
177,0.066425,0.065905,0.133675,0.06546,0.05907,0.28941
178,0.066085,0.06637,0.133155,0.06558,0.059005,0.288455
179,0.065925,0.066235,0.13418,0.065415,0.058405,0.288955
180,0.06659,0.066355,0.13375,0.065045,0.059105,0.28838
181,0.06596,0.066155,0.133705,0.064975,0.0595,0.2886
182,0.0659,0.06633,0.133215,0.064905,0.05851,0.28883
183,0.06589,0.066145,0.132365,0.06544,0.05913,0.28653
184,0.06598,0.06621,0.13151,0.06342,0.058055,0.28656
185,0.06597,0.06621,0.13147,0.063775,0.058355,0.285655
186,0.06617,0.066045,0.13157,0.06328,0.058155,0.28386
187,0.065645,0.06609,0.13033,0.063435,0.057565,0.284215
188,0.06554,0.06608,0.13061,0.062745,0.05752,0.2843
189,0.065925,0.06627,0.13091,0.063105,0.0573,0.285705
190,0.06538,0.06633,0.129645,0.062435,0.058085,0.28464
191,0.06582,0.06587,0.12831,0.062295,0.05802,0.283235
192,0.065605,0.065815,0.130095,0.062995,0.05786,0.283455
193,0.065265,0.06581,0.12906,0.062475,0.057225,0.28373
194,0.065,0.065785,0.12802,0.062735,0.0578,0.281055
195,0.0653,0.067025,0.12857,0.062565,0.057165,0.28063
196,0.06504,0.06633,0.127985,0.061215,0.05713,0.279945
197,0.06515,0.065245,0.12786,0.062075,0.05692,0.278705
198,0.065275,0.06623,0.127445,0.061545,0.05703,0.27978
199,0.06521,0.065735,0.12683,0.06036,0.056585,0.278635
200,0.06568,0.065785,0.126495,0.06071,0.05668,0.279435
201,0.06507,0.06617,0.125885,0.060545,0.057255,0.2782
202,0.065215,0.065865,0.12605,0.06045,0.05671,0.27609
203,0.065355,0.06599,0.124765,0.06062,0.056145,0.27757
204,0.065565,0.065555,0.1254,0.06013,0.056695,0.27828
205,0.065005,0.06567,0.124965,0.059845,0.056135,0.276975
206,0.06489,0.0656,0.12461,0.060015,0.056175,0.27506
207,0.065375,0.065635,0.123565,0.059635,0.05609,0.275775
208,0.064725,0.065175,0.123925,0.05961,0.056055,0.274755
209,0.06511,0.065615,0.1236,0.059995,0.056155,0.27487
210,0.06528,0.0656,0.12331,0.05936,0.056005,0.274445
211,0.064655,0.06596,0.12219,0.059345,0.056625,0.274675
212,0.064805,0.0654,0.122695,0.059195,0.05578,0.27252
213,0.06501,0.06565,0.12305,0.0583,0.055995,0.272655
214,0.06428,0.065485,0.12197,0.058745,0.055365,0.271905
215,0.06468,0.065225,0.121775,0.058195,0.05498,0.27189
216,0.064235,0.065425,0.122335,0.05943,0.05631,0.27111
217,0.06447,0.06496,0.12088,0.058145,0.055325,0.27226
218,0.064235,0.065365,0.12096,0.05841,0.0556,0.270425
219,0.06458,0.065785,0.119875,0.05824,0.05562,0.2699
220,0.064315,0.064825,0.12184,0.05755,0.05493,0.270695
221,0.06456,0.065,0.119305,0.05771,0.055385,0.27049
222,0.06464,0.06524,0.11974,0.0568,0.055135,0.269395
223,0.06432,0.06595,0.118995,0.05784,0.05484,0.2678
224,0.06442,0.0653,0.11831,0.056765,0.05528,0.26946
225,0.064425,0.06533,0.118805,0.056855,0.055135,0.266515
226,0.06436,0.065685,0.11892,0.05715,0.054665,0.2675
227,0.064005,0.06544,0.11815,0.056735,0.054285,0.26684
228,0.06384,0.065755,0.118295,0.05636,0.054525,0.26701
229,0.064145,0.065205,0.119445,0.05681,0.05467,0.26516
230,0.06448,0.06506,0.11758,0.05637,0.054895,0.265695
231,0.06403,0.06524,0.117585,0.05627,0.05473,0.266535
232,0.06471,0.06515,0.117265,0.05568,0.054215,0.26552
233,0.064375,0.06508,0.115905,0.05618,0.054585,0.265905
234,0.06419,0.064955,0.11652,0.05666,0.05344,0.264305
235,0.064235,0.06513,0.116235,0.056375,0.05413,0.2634
236,0.06402,0.06514,0.116845,0.05599,0.05489,0.26446
237,0.06427,0.06435,0.115185,0.055965,0.054265,0.262605
238,0.06386,0.06555,0.11535,0.055795,0.05439,0.262365
239,0.064035,0.065415,0.11518,0.055285,0.05398,0.26299
240,0.064165,0.06535,0.114425,0.054815,0.0538,0.262145
241,0.064145,0.06479,0.11499,0.055245,0.05379,0.26317
242,0.06398,0.06515,0.11425,0.054975,0.05403,0.26116
243,0.06393,0.065135,0.115115,0.054755,0.053685,0.26059
244,0.063385,0.06557,0.11456,0.055495,0.05434,0.260295
245,0.063515,0.06498,0.11336,0.05459,0.05361,0.26125
246,0.06401,0.06511,0.11318,0.054795,0.053975,0.258295
247,0.06392,0.065425,0.11416,0.054865,0.053555,0.257785
248,0.063845,0.064655,0.113295,0.053835,0.053985,0.26093
249,0.06432,0.064715,0.112795,0.05428,0.05284,0.25846


==> num_results_voting_classifiers_correlated/corfading_middleton_noise_bl4_unsync_5.csv <==
channel_uses,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
1,0.48346,0.487305,0.487025,0.478355,0.48777,0.48922
2,0.4499,0.463915,0.46899,0.451945,0.447955,0.465305
3,0.410125,0.440245,0.45702,0.427815,0.414295,0.455335
4,0.37183,0.40033,0.43778,0.403285,0.3623,0.44525
5,0.337375,0.35476,0.42752,0.38134,0.318945,0.43869
6,0.308935,0.304615,0.41539,0.36012,0.29729,0.439225
7,0.282935,0.256345,0.40574,0.340785,0.27575,0.438615
8,0.25917,0.212775,0.392405,0.32506,0.267745,0.443415
9,0.23965,0.17715,0.38453,0.309465,0.257785,0.44622
10,0.222695,0.14857,0.375235,0.29624,0.242,0.447845
11,0.20668,0.142345,0.371175,0.28179,0.234205,0.444435
12,0.19347,0.13602,0.367705,0.27165,0.223055,0.44272
13,0.18114,0.132625,0.36507,0.26014,0.21629,0.438745
14,0.17055,0.12881,0.360255,0.249975,0.207475,0.436355
15,0.16142,0.124025,0.35711,0.23921,0.201405,0.435345
16,0.15092,0.119525,0.350975,0.229295,0.193555,0.43334
17,0.14522,0.1164,0.3489,0.222035,0.190555,0.43067
18,0.13824,0.114085,0.34201,0.21603,0.186755,0.42806
19,0.132315,0.110665,0.334825,0.208365,0.182495,0.429145
20,0.126125,0.107085,0.32957,0.20141,0.179785,0.42287
21,0.121095,0.10401,0.325455,0.19504,0.172715,0.422015
22,0.11725,0.101825,0.32002,0.18874,0.168975,0.422325
23,0.114425,0.100885,0.32093,0.18375,0.165305,0.419475
24,0.109605,0.099775,0.315185,0.178045,0.160145,0.41916
25,0.10729,0.09755,0.311415,0.17343,0.15727,0.41668
26,0.103415,0.09545,0.3111,0.168135,0.153475,0.414635
27,0.10078,0.09481,0.306795,0.164505,0.15025,0.412335
28,0.098915,0.092835,0.30413,0.159395,0.150395,0.410325
29,0.09662,0.092145,0.300595,0.1559,0.14712,0.409625
30,0.094105,0.090105,0.293295,0.15137,0.144875,0.40792
31,0.0931,0.090075,0.29329,0.14804,0.139825,0.40503
32,0.09035,0.08855,0.29037,0.144905,0.13827,0.403615
33,0.08926,0.08846,0.28896,0.1422,0.13565,0.403455
34,0.088225,0.08744,0.286145,0.137735,0.133855,0.402565
35,0.086425,0.085845,0.28328,0.13596,0.13115,0.400055
36,0.085825,0.085165,0.280315,0.131685,0.12897,0.399755
37,0.084195,0.084785,0.278725,0.128615,0.12614,0.398005
38,0.08307,0.085185,0.275235,0.128595,0.127505,0.39576
39,0.08272,0.083285,0.27206,0.12461,0.126625,0.39457
40,0.081285,0.082465,0.26895,0.122505,0.123235,0.395265
41,0.080935,0.0825,0.26835,0.119995,0.12114,0.390165
42,0.0802,0.080855,0.266845,0.117855,0.11804,0.389005
43,0.07941,0.081755,0.263015,0.116245,0.116965,0.389055
44,0.07897,0.080965,0.26284,0.114145,0.1161,0.389375
45,0.077995,0.08111,0.260325,0.112835,0.113515,0.38636
46,0.077145,0.07907,0.258565,0.109615,0.112385,0.385865
47,0.076535,0.079715,0.255195,0.108325,0.1103,0.385535
48,0.07587,0.07874,0.25407,0.10695,0.11062,0.38135
49,0.075705,0.07893,0.252715,0.104955,0.11052,0.382045
50,0.074385,0.07845,0.24807,0.104755,0.109355,0.38095
51,0.07474,0.07782,0.24848,0.10231,0.10764,0.38035
52,0.07352,0.07779,0.245875,0.10127,0.10603,0.378735
53,0.0737,0.077655,0.243125,0.099685,0.104875,0.38005
54,0.07358,0.076565,0.2435,0.099295,0.1025,0.377025
55,0.073765,0.0774,0.240115,0.09756,0.10191,0.373455
56,0.073035,0.07651,0.23849,0.0959,0.101015,0.37502
57,0.072665,0.07633,0.23664,0.094955,0.10047,0.37465
58,0.072015,0.07674,0.23584,0.094385,0.099465,0.37282
59,0.071925,0.076,0.233155,0.093015,0.098485,0.37125
60,0.07167,0.076165,0.23187,0.091715,0.097815,0.37036
61,0.07099,0.075525,0.230385,0.09068,0.09742,0.37229
62,0.07189,0.07465,0.228605,0.089385,0.095975,0.369045
63,0.071185,0.075295,0.226305,0.088135,0.095435,0.367585
64,0.07063,0.07409,0.224275,0.087555,0.093815,0.3671
65,0.070515,0.07401,0.224615,0.08643,0.09258,0.36555
66,0.070235,0.07451,0.22435,0.08545,0.09144,0.36438
67,0.069985,0.073845,0.221465,0.08486,0.090865,0.36262
68,0.070215,0.073915,0.218275,0.083015,0.091745,0.36305
69,0.070185,0.07368,0.21827,0.08359,0.09086,0.363065
70,0.069495,0.07301,0.21635,0.08269,0.08892,0.361765
71,0.069565,0.073355,0.21505,0.082205,0.08936,0.361245
72,0.069365,0.07285,0.21603,0.080805,0.08803,0.357935
73,0.0693,0.072875,0.21317,0.0799,0.086815,0.35866
74,0.06902,0.0732,0.211395,0.079875,0.087665,0.35754
75,0.06901,0.072945,0.211045,0.07817,0.086015,0.355955
76,0.06855,0.073095,0.208175,0.07778,0.085865,0.3567
77,0.068185,0.072455,0.20765,0.077295,0.08497,0.35399
78,0.068155,0.07275,0.20707,0.077445,0.083925,0.35399
79,0.068525,0.07154,0.20515,0.076355,0.083675,0.353715
80,0.068155,0.071385,0.203665,0.076665,0.08386,0.352865
81,0.068395,0.072335,0.204195,0.075335,0.08312,0.351275
82,0.067955,0.07085,0.2031,0.075125,0.08257,0.349005
83,0.06779,0.07192,0.20027,0.0741,0.08222,0.349195
84,0.068135,0.07158,0.19962,0.07359,0.08236,0.34917
85,0.0681,0.071105,0.19796,0.07293,0.079855,0.34604
86,0.06775,0.071235,0.19584,0.07307,0.08039,0.34733
87,0.0678,0.071105,0.1968,0.0723,0.079865,0.347445
88,0.06752,0.07112,0.19424,0.072115,0.08062,0.34647
89,0.067285,0.07101,0.1927,0.07132,0.07927,0.347335
90,0.067675,0.0708,0.191115,0.071565,0.07958,0.3429
91,0.067155,0.0711,0.192775,0.07003,0.078725,0.344135
92,0.067245,0.070555,0.191115,0.06995,0.07818,0.34336
93,0.06663,0.07075,0.19094,0.06962,0.077005,0.34154
94,0.066435,0.07002,0.189035,0.069065,0.076925,0.34108
95,0.067065,0.0707,0.18836,0.06932,0.07609,0.33974
96,0.06707,0.069865,0.186635,0.068955,0.076195,0.338795
97,0.06674,0.069085,0.185635,0.067735,0.075735,0.338325
98,0.06701,0.06994,0.18474,0.068265,0.07555,0.33812
99,0.06615,0.06988,0.18444,0.067665,0.07479,0.33517
100,0.066935,0.070185,0.181975,0.06622,0.074545,0.336705
101,0.066475,0.06999,0.18189,0.067235,0.074725,0.33547
102,0.06679,0.069575,0.18133,0.06645,0.07364,0.33462
103,0.06628,0.06953,0.17997,0.066885,0.07473,0.334315
104,0.06665,0.06934,0.17973,0.066115,0.07276,0.331495
105,0.06595,0.069925,0.17923,0.065895,0.07213,0.332465
106,0.066225,0.069045,0.178435,0.064885,0.073255,0.330925
107,0.066005,0.069525,0.176865,0.065225,0.072495,0.330285
108,0.066175,0.06934,0.175595,0.064755,0.07267,0.330695
109,0.06627,0.069145,0.1746,0.06383,0.072265,0.327685
110,0.06627,0.06929,0.17308,0.06422,0.07153,0.32885
111,0.065825,0.06899,0.17426,0.06344,0.070325,0.330175
112,0.066185,0.06845,0.1723,0.06409,0.070105,0.32761
113,0.0654,0.068555,0.172395,0.06384,0.07094,0.329015
114,0.066125,0.0686,0.170495,0.063245,0.06992,0.32724
115,0.065625,0.06864,0.169475,0.06283,0.06982,0.32559
116,0.065595,0.068505,0.16961,0.062985,0.06895,0.324475
117,0.065415,0.06833,0.168595,0.062495,0.068955,0.32429
118,0.06531,0.069025,0.169265,0.061675,0.069115,0.323325
119,0.065865,0.06847,0.167465,0.061745,0.06913,0.321705
120,0.065915,0.0682,0.165285,0.062375,0.068645,0.321285
121,0.065815,0.068575,0.1659,0.061825,0.06814,0.32231
122,0.065735,0.06822,0.16502,0.061755,0.06775,0.31993
123,0.06549,0.06848,0.164355,0.06103,0.067875,0.321605
124,0.065455,0.06841,0.164625,0.06105,0.06797,0.320015
125,0.065645,0.068275,0.16265,0.06104,0.067085,0.31702
126,0.0654,0.0683,0.161025,0.06049,0.06717,0.318705
127,0.06504,0.068205,0.162435,0.05989,0.0672,0.318685
128,0.06499,0.068155,0.161235,0.059915,0.066985,0.31494
129,0.06513,0.068305,0.159025,0.06018,0.067475,0.31635
130,0.06538,0.068195,0.15943,0.06006,0.0671,0.316155
131,0.065115,0.068075,0.158425,0.05923,0.066385,0.31559
132,0.06511,0.067605,0.157195,0.059255,0.065555,0.31334
133,0.065665,0.06808,0.15734,0.05915,0.065385,0.314065
134,0.065045,0.06746,0.15714,0.058995,0.065605,0.31334
135,0.06482,0.068105,0.155675,0.05838,0.065215,0.31316
136,0.064675,0.067535,0.155715,0.05827,0.065295,0.31287
137,0.06525,0.0677,0.154575,0.058895,0.06515,0.312615
138,0.064825,0.067695,0.154125,0.058565,0.064655,0.31056
139,0.06504,0.067105,0.15338,0.05805,0.064435,0.30848
140,0.06496,0.067815,0.153315,0.058025,0.06515,0.310595
141,0.06498,0.067635,0.153185,0.05765,0.063905,0.30645
142,0.06531,0.067385,0.15265,0.05819,0.0642,0.3074
143,0.06444,0.06768,0.150735,0.05677,0.063485,0.30773
144,0.065015,0.06731,0.151385,0.057145,0.06386,0.306075
145,0.0647,0.066955,0.150935,0.057495,0.06349,0.30531
146,0.064675,0.067785,0.149655,0.056645,0.063015,0.305985
147,0.064835,0.067315,0.14877,0.057095,0.0633,0.306485
148,0.064395,0.067405,0.149265,0.05639,0.06281,0.306735
149,0.0644,0.06713,0.14851,0.05667,0.062355,0.304165
150,0.06514,0.067445,0.148105,0.05655,0.062885,0.303535
151,0.06436,0.06712,0.14745,0.05692,0.063345,0.30326
152,0.064465,0.06706,0.1463,0.056695,0.06222,0.302475
153,0.06465,0.067065,0.14626,0.056045,0.061865,0.30392
154,0.06445,0.06674,0.14578,0.056775,0.06218,0.30179
155,0.064475,0.067075,0.146045,0.055635,0.062295,0.300425
156,0.06451,0.066985,0.144245,0.056315,0.061105,0.30224
157,0.064665,0.06692,0.143255,0.055675,0.0609,0.300695
158,0.064445,0.066585,0.14432,0.05553,0.06166,0.300145
159,0.064465,0.06694,0.143495,0.05587,0.06125,0.30004
160,0.06444,0.06695,0.14298,0.055305,0.061535,0.298885
161,0.064435,0.0668,0.141855,0.055385,0.061015,0.296995
162,0.064055,0.066585,0.141615,0.055615,0.06041,0.29666
163,0.064365,0.066825,0.140705,0.05493,0.06105,0.296365
164,0.064335,0.06711,0.13916,0.054095,0.05994,0.296075
165,0.063995,0.066545,0.13993,0.05469,0.06027,0.295295
166,0.064175,0.066765,0.14018,0.05451,0.06009,0.294365
167,0.064255,0.06668,0.1388,0.05489,0.059945,0.294605
168,0.064195,0.06673,0.138585,0.054805,0.060175,0.293865
169,0.0645,0.06644,0.13744,0.0539,0.060015,0.294145
170,0.06437,0.06624,0.138415,0.054735,0.05983,0.29364
171,0.064585,0.06645,0.13782,0.05433,0.05974,0.293635
172,0.06432,0.066305,0.13587,0.05464,0.060115,0.29309
173,0.06447,0.066425,0.13635,0.05381,0.058895,0.29149
174,0.064475,0.06637,0.13547,0.0543,0.05908,0.291965
175,0.064055,0.06614,0.13568,0.053705,0.059075,0.290815
176,0.063875,0.066645,0.13616,0.05388,0.05931,0.291075
177,0.064565,0.06606,0.13559,0.05347,0.059395,0.290195
178,0.064645,0.0664,0.134775,0.05308,0.058315,0.289085
179,0.064135,0.06598,0.13396,0.053915,0.05878,0.289695
180,0.064455,0.066155,0.133945,0.05352,0.05908,0.28686
181,0.06425,0.066245,0.13246,0.053435,0.05882,0.28679
182,0.06444,0.06611,0.13326,0.052795,0.058895,0.287035
183,0.064115,0.06624,0.13226,0.05302,0.058405,0.288555
184,0.064205,0.065895,0.13161,0.053025,0.05819,0.286165
185,0.063835,0.065975,0.13218,0.053385,0.058395,0.284965
186,0.0641,0.06568,0.1316,0.053195,0.057475,0.28599
187,0.06372,0.066105,0.13073,0.052415,0.058155,0.2844
188,0.064275,0.065585,0.131325,0.05291,0.05784,0.28588
189,0.06435,0.065875,0.13006,0.05243,0.057425,0.283315
190,0.06426,0.066115,0.13024,0.05286,0.0577,0.28315
191,0.064015,0.06575,0.12988,0.051995,0.057715,0.28254
192,0.06424,0.0664,0.13049,0.052495,0.057425,0.281925
193,0.064175,0.065975,0.12803,0.052355,0.058175,0.281395
194,0.0639,0.06598,0.128365,0.05246,0.057035,0.28165
195,0.063685,0.066355,0.12724,0.051865,0.05749,0.28104
196,0.064055,0.065905,0.12803,0.052215,0.05729,0.27995
197,0.06357,0.065705,0.12657,0.05252,0.0568,0.27967
198,0.063905,0.06613,0.12754,0.051705,0.05722,0.280115
199,0.063535,0.06566,0.12617,0.05169,0.057335,0.28032
200,0.06368,0.065895,0.126335,0.051675,0.057265,0.2789
201,0.063565,0.06606,0.12544,0.051385,0.05629,0.27912
202,0.06407,0.06488,0.125405,0.05125,0.05619,0.27891
203,0.064075,0.06625,0.12553,0.05156,0.056405,0.27831
204,0.0641,0.066135,0.12488,0.051785,0.056155,0.277135
205,0.06373,0.066015,0.124435,0.05139,0.056625,0.27535
206,0.06411,0.065865,0.12365,0.05113,0.05578,0.27512
207,0.063845,0.06565,0.123855,0.05151,0.056245,0.27663
208,0.06364,0.06581,0.12439,0.051035,0.056925,0.27598
209,0.06413,0.06572,0.12364,0.050515,0.056505,0.274195
210,0.0636,0.0653,0.123485,0.05102,0.05614,0.27425
211,0.063655,0.065785,0.122455,0.050865,0.055755,0.27437
212,0.06391,0.065395,0.12151,0.050675,0.05586,0.27342
213,0.06366,0.065835,0.12214,0.05095,0.05621,0.27328
214,0.06357,0.065665,0.12093,0.050325,0.055385,0.272925
215,0.063155,0.065925,0.120685,0.05109,0.05576,0.27179
216,0.06384,0.065625,0.1211,0.05056,0.05538,0.27074
217,0.06307,0.065415,0.121265,0.05074,0.055545,0.27187
218,0.06403,0.06532,0.120925,0.050875,0.05565,0.27111
219,0.06414,0.06539,0.12073,0.05101,0.05493,0.27161
220,0.063355,0.065585,0.11963,0.05068,0.055195,0.268525
221,0.06376,0.06548,0.1197,0.05021,0.05552,0.26792
222,0.06375,0.06494,0.119665,0.050535,0.054305,0.268555
223,0.06378,0.06526,0.119425,0.050165,0.055565,0.268065
224,0.063825,0.06533,0.11933,0.050395,0.054385,0.26885
225,0.06354,0.065445,0.11999,0.050465,0.05456,0.269035
226,0.06345,0.06522,0.118515,0.04971,0.054815,0.267415
227,0.063465,0.064985,0.11982,0.050645,0.055125,0.268195
228,0.063745,0.065395,0.118055,0.04983,0.05473,0.266045
229,0.063425,0.06531,0.118365,0.050845,0.054505,0.26531
230,0.063445,0.064975,0.11724,0.05015,0.054575,0.26563
231,0.06373,0.064905,0.11672,0.050165,0.054265,0.26445
232,0.063805,0.065245,0.117325,0.05002,0.054585,0.26435
233,0.063675,0.06547,0.116475,0.05046,0.053915,0.264705
234,0.063655,0.064735,0.115775,0.049645,0.05392,0.264995
235,0.06372,0.06519,0.11482,0.050035,0.05432,0.263735
236,0.06373,0.06513,0.11583,0.04959,0.05418,0.263765
237,0.06368,0.065215,0.115775,0.05,0.053995,0.263295
238,0.063765,0.06441,0.115945,0.04991,0.05416,0.262815
239,0.063155,0.064985,0.114435,0.050215,0.05371,0.263025
240,0.063355,0.064715,0.11459,0.049365,0.054695,0.26177
241,0.063635,0.06521,0.114925,0.049465,0.05406,0.2621
242,0.06336,0.065295,0.114065,0.049895,0.053375,0.26101
243,0.0634,0.064975,0.114895,0.049275,0.0539,0.261705
244,0.06364,0.065065,0.11429,0.0497,0.05358,0.258715
245,0.06359,0.064735,0.11331,0.049975,0.053355,0.259335
246,0.063545,0.064845,0.11323,0.04917,0.05381,0.260815
247,0.06357,0.06501,0.11345,0.04921,0.05347,0.25909
248,0.063855,0.064615,0.1118,0.04952,0.0537,0.259175
249,0.063595,0.06487,0.112435,0.048455,0.052635,0.258455


==> num_results_voting_classifiers_correlated/decentral_errors.csv <==
training_error,test_error
0.24806,0.249705
0.14861,0.14982
0.22961,0.23012
0.139,0.139745
0.15944,0.158975
0.18351,0.184485
0.13585,0.135945
0.14489,0.14626
0.14329,0.14415
0.11949,0.11798


==> num_results_voting_classifiers_correlated/fastfading_errors.csv <==
channel_uses,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
1,0.30868,0.488385,0.44668,0.36681,0.483025,0.46097
2,0.247535,0.46759,0.41058,0.31632,0.431245,0.42138
3,0.21004,0.44337,0.39609,0.282145,0.393325,0.412
4,0.18717,0.39934,0.37666,0.25393,0.33272,0.39231
5,0.16742,0.34857,0.3605,0.23569,0.283865,0.384615
6,0.152585,0.29299,0.344455,0.2187,0.25915,0.389535
7,0.141395,0.23856,0.332925,0.20345,0.23525,0.39035
8,0.132685,0.195075,0.319945,0.19099,0.22946,0.397405
9,0.125345,0.15946,0.30775,0.18056,0.218,0.40109
10,0.117245,0.13344,0.296505,0.17122,0.20471,0.402525
11,0.11111,0.126875,0.293215,0.162925,0.195095,0.39437
12,0.10685,0.12339,0.28445,0.154855,0.183515,0.38016
13,0.102275,0.119325,0.27911,0.149915,0.176345,0.37451
14,0.098265,0.11537,0.27133,0.14128,0.16874,0.36333
15,0.09626,0.11265,0.265635,0.136075,0.160725,0.357125
16,0.093605,0.10725,0.25964,0.13087,0.15459,0.357025
17,0.091585,0.10431,0.252985,0.126095,0.1523,0.356455
18,0.089615,0.101705,0.245765,0.12383,0.14987,0.35855
19,0.087445,0.09813,0.237995,0.11879,0.14576,0.363765
20,0.085395,0.09565,0.232355,0.11451,0.143275,0.365275
21,0.0838,0.09337,0.232025,0.111255,0.1393,0.358825
22,0.082905,0.091545,0.22596,0.108805,0.13216,0.34715
23,0.080905,0.091365,0.22394,0.105805,0.12912,0.343795
24,0.07994,0.08935,0.217685,0.102395,0.12483,0.337235
25,0.07937,0.088405,0.214405,0.10088,0.12194,0.33156
26,0.078705,0.086545,0.210995,0.09919,0.11843,0.333715
27,0.07805,0.08532,0.206315,0.095765,0.11803,0.332695
28,0.07681,0.08568,0.202095,0.09441,0.11585,0.33381
29,0.07669,0.082985,0.19748,0.091115,0.11432,0.334075
30,0.07548,0.083185,0.194345,0.09078,0.11443,0.33618
31,0.074935,0.08176,0.19303,0.08915,0.11095,0.331345
32,0.07434,0.08161,0.19049,0.086525,0.10772,0.32495
33,0.07422,0.08018,0.186235,0.084805,0.106025,0.320485
34,0.07321,0.080015,0.18414,0.084175,0.10329,0.313615
35,0.07293,0.079925,0.1824,0.08376,0.10131,0.31144
36,0.07211,0.07798,0.17893,0.08205,0.098635,0.31089
37,0.07263,0.078035,0.176535,0.080015,0.09804,0.310225
38,0.07193,0.07776,0.17436,0.079915,0.097305,0.31255
39,0.071875,0.076985,0.17107,0.07832,0.09674,0.31378
40,0.07131,0.077035,0.167545,0.077705,0.095675,0.31458
41,0.070955,0.076385,0.167105,0.07578,0.094345,0.30941
42,0.07069,0.07526,0.16406,0.07516,0.091955,0.305585
43,0.07048,0.0764,0.163675,0.074315,0.0908,0.299845
44,0.0703,0.07482,0.16081,0.07323,0.089055,0.296295
45,0.069715,0.075135,0.158775,0.072575,0.08735,0.291105
46,0.06972,0.074775,0.156965,0.07144,0.087245,0.291365
47,0.06967,0.074295,0.15419,0.0709,0.08566,0.29215
48,0.069915,0.07404,0.15283,0.07022,0.084875,0.29403
49,0.068945,0.074155,0.151965,0.069935,0.08505,0.295645
50,0.069235,0.073505,0.148685,0.069135,0.08479,0.296075
51,0.06885,0.07341,0.148325,0.06792,0.08279,0.2953
52,0.068635,0.073585,0.146075,0.068825,0.082845,0.287835
53,0.06897,0.07298,0.146555,0.06656,0.080955,0.2844
54,0.06851,0.072665,0.144305,0.066115,0.081025,0.27899
55,0.068685,0.07209,0.142195,0.06611,0.079415,0.2762
56,0.068405,0.07274,0.141505,0.06525,0.07827,0.275545
57,0.068565,0.0722,0.13968,0.064885,0.07753,0.276855
58,0.068255,0.072285,0.13822,0.065135,0.07773,0.27731
59,0.06803,0.07234,0.13833,0.063885,0.077145,0.27859
60,0.067715,0.07169,0.134295,0.063545,0.07748,0.280285
61,0.067445,0.071105,0.13402,0.062835,0.07494,0.275275
62,0.06734,0.07078,0.13346,0.062235,0.07467,0.27132
63,0.06722,0.070705,0.13213,0.06198,0.075085,0.27021
64,0.067075,0.070915,0.13041,0.061575,0.07396,0.262535
65,0.06676,0.070525,0.130725,0.062055,0.072735,0.26166
66,0.067415,0.070895,0.1283,0.06151,0.073345,0.263635
67,0.066935,0.0702,0.12664,0.060485,0.071635,0.262505
68,0.06674,0.07069,0.12664,0.061045,0.072565,0.26395
69,0.06681,0.07023,0.12566,0.06061,0.07142,0.2667
70,0.06716,0.070265,0.125155,0.060085,0.07157,0.26468
71,0.06662,0.070155,0.125285,0.05927,0.070285,0.261385
72,0.06677,0.06961,0.12283,0.05984,0.06958,0.25786
73,0.06675,0.069625,0.121725,0.05855,0.06915,0.256595
74,0.06708,0.070045,0.121435,0.05851,0.06831,0.252675
75,0.06652,0.069545,0.12093,0.058275,0.06778,0.24912
76,0.066285,0.069435,0.119105,0.057635,0.068495,0.24935
77,0.06638,0.069155,0.118445,0.05742,0.067885,0.24987
78,0.06619,0.06901,0.1184,0.058205,0.06799,0.25098
79,0.06588,0.06867,0.1181,0.056795,0.06703,0.251635
80,0.066165,0.068425,0.115545,0.05757,0.06765,0.25065
81,0.066185,0.06926,0.11642,0.057125,0.067005,0.251695
82,0.06617,0.06913,0.11397,0.05669,0.065745,0.24536
83,0.066055,0.06849,0.115185,0.05579,0.066135,0.245155
84,0.06552,0.06875,0.11399,0.055985,0.0648,0.240415
85,0.06575,0.06866,0.11376,0.05642,0.065345,0.23785
86,0.065415,0.06818,0.11151,0.05536,0.064705,0.23736
87,0.066205,0.068635,0.11156,0.05589,0.064345,0.239965
88,0.065565,0.068175,0.11085,0.0552,0.06437,0.243085
89,0.065775,0.068275,0.11072,0.054445,0.06365,0.24036
90,0.065345,0.068215,0.110515,0.055295,0.064235,0.240455
91,0.06577,0.0676,0.109735,0.05513,0.064115,0.23978
92,0.06592,0.06829,0.108565,0.05407,0.062735,0.23636
93,0.06529,0.068185,0.10791,0.054675,0.06302,0.235835
94,0.065005,0.06818,0.10667,0.053895,0.06211,0.230885
95,0.06549,0.067475,0.106755,0.054005,0.061555,0.22816
96,0.06544,0.06779,0.10702,0.05441,0.0616,0.229015
97,0.065365,0.068175,0.10484,0.053375,0.061795,0.229445
98,0.065095,0.067505,0.10526,0.05317,0.06195,0.22951
99,0.064875,0.06775,0.105035,0.053635,0.061685,0.230705
100,0.06549,0.067645,0.104105,0.053675,0.06143,0.233035
101,0.06564,0.067095,0.10449,0.053315,0.06063,0.230845
102,0.06533,0.06765,0.104175,0.053405,0.0605,0.226865
103,0.064795,0.066815,0.103255,0.05268,0.060055,0.22535
104,0.064865,0.067275,0.101925,0.052675,0.06046,0.22082
105,0.06501,0.06693,0.10241,0.05302,0.060265,0.220365
106,0.065345,0.067125,0.100825,0.05272,0.060045,0.21861
107,0.06475,0.06714,0.101315,0.053015,0.059555,0.21951
108,0.064825,0.06672,0.10077,0.05235,0.05959,0.22016
109,0.06479,0.06695,0.099725,0.051825,0.059535,0.221115
110,0.064995,0.067145,0.099935,0.05221,0.060395,0.220435
111,0.064785,0.06698,0.099305,0.05161,0.059385,0.219555
112,0.064995,0.066725,0.09744,0.05176,0.05845,0.217285
113,0.064875,0.06703,0.099395,0.051905,0.058745,0.215135
114,0.06466,0.06677,0.09841,0.052115,0.05807,0.21325
115,0.064875,0.0663,0.098615,0.051415,0.05795,0.21087
116,0.06485,0.06707,0.097355,0.050855,0.05815,0.211135
117,0.064705,0.066905,0.097255,0.0511,0.05793,0.21176
118,0.064175,0.06619,0.09725,0.051155,0.057965,0.211935
119,0.06464,0.06653,0.09608,0.05109,0.05753,0.21236
120,0.06467,0.066195,0.096805,0.050695,0.057455,0.214055
121,0.0651,0.06675,0.09575,0.05068,0.05696,0.212515
122,0.06544,0.0663,0.094925,0.051055,0.057295,0.209875
123,0.06435,0.06661,0.095745,0.05062,0.05668,0.20859
124,0.064395,0.06685,0.09437,0.050285,0.05712,0.206055
125,0.064745,0.06632,0.094595,0.049865,0.056165,0.20383
126,0.06419,0.066205,0.09453,0.05039,0.05618,0.203985
127,0.06432,0.066315,0.093315,0.050575,0.056135,0.203935
128,0.064345,0.06598,0.09373,0.05011,0.05583,0.20657
129,0.064235,0.066515,0.093715,0.050165,0.056625,0.205025
130,0.06457,0.06616,0.09305,0.05039,0.05605,0.20405
131,0.06411,0.06581,0.09251,0.049665,0.056305,0.20374
132,0.06462,0.066625,0.0927,0.05008,0.05554,0.20097
133,0.063965,0.06671,0.09172,0.049635,0.05484,0.200035
134,0.0642,0.06594,0.09188,0.049805,0.055435,0.19941
135,0.06448,0.06598,0.09123,0.04929,0.05498,0.196
136,0.064625,0.06606,0.091845,0.04994,0.05483,0.19642
137,0.064205,0.065535,0.09161,0.0496,0.055005,0.1966
138,0.06423,0.065845,0.09072,0.049795,0.055745,0.197785
139,0.06394,0.065875,0.091265,0.04866,0.05465,0.198075
140,0.064035,0.065895,0.089695,0.04928,0.054525,0.1971
141,0.064235,0.065475,0.090125,0.04841,0.05423,0.196285
142,0.064075,0.06616,0.08953,0.049045,0.05471,0.193575
143,0.064255,0.065875,0.08998,0.048555,0.05449,0.192735
144,0.06431,0.06539,0.090175,0.049175,0.053545,0.19023
145,0.064355,0.0659,0.088795,0.0491,0.054145,0.190135
146,0.063915,0.065575,0.08906,0.048495,0.054175,0.19034
147,0.06432,0.06578,0.08869,0.049505,0.05424,0.190545
148,0.064215,0.06562,0.090055,0.048245,0.053545,0.19094
149,0.06401,0.065275,0.087885,0.048265,0.0538,0.191045
150,0.06414,0.06573,0.08795,0.048425,0.05443,0.190815
151,0.064025,0.065935,0.087855,0.048815,0.053145,0.19102
152,0.064105,0.06553,0.088155,0.04881,0.05369,0.186785
153,0.06439,0.065005,0.088045,0.048695,0.05366,0.18836
154,0.064175,0.065545,0.087315,0.049115,0.053475,0.18321
155,0.063995,0.065415,0.087015,0.048625,0.053185,0.18209
156,0.063915,0.065295,0.0871,0.048065,0.05343,0.18396
157,0.064075,0.065575,0.08813,0.048215,0.05357,0.183695
158,0.06379,0.06526,0.08587,0.04791,0.05201,0.185515
159,0.06408,0.06521,0.08773,0.048495,0.0529,0.185525
160,0.06423,0.06524,0.08626,0.04834,0.053305,0.18497
161,0.064145,0.06523,0.08656,0.04755,0.052955,0.18381
162,0.063705,0.065195,0.086615,0.04827,0.05269,0.179245
163,0.06406,0.06536,0.08575,0.04821,0.052875,0.18033
164,0.063905,0.06494,0.084975,0.047105,0.052255,0.179155
165,0.06416,0.06538,0.08561,0.04739,0.05212,0.178225
166,0.06394,0.06509,0.085645,0.04801,0.052735,0.18035
167,0.06347,0.06527,0.085565,0.04771,0.052525,0.179525
168,0.063925,0.06499,0.085345,0.047615,0.052605,0.17801
169,0.06403,0.064945,0.085365,0.04735,0.05228,0.18051
170,0.064215,0.065165,0.085365,0.04795,0.05251,0.18034
171,0.06392,0.06443,0.08496,0.04718,0.0521,0.178635
172,0.064075,0.065245,0.083905,0.04744,0.051745,0.17528
173,0.063995,0.064575,0.083835,0.047475,0.0521,0.175335
174,0.06374,0.06471,0.08489,0.04761,0.05111,0.17233
175,0.063985,0.064885,0.083435,0.047075,0.052255,0.17253
176,0.063645,0.06495,0.083495,0.047465,0.05135,0.171535
177,0.063955,0.064865,0.0839,0.046845,0.05147,0.17267
178,0.063165,0.064535,0.083345,0.04746,0.05225,0.17356
179,0.063695,0.064535,0.082585,0.04719,0.051675,0.173115
180,0.063695,0.065125,0.082625,0.047175,0.05182,0.175915
181,0.063875,0.064675,0.08365,0.0472,0.05158,0.17189
182,0.06392,0.06499,0.0835,0.04675,0.05099,0.1711
183,0.063995,0.065245,0.083475,0.047225,0.05116,0.170415
184,0.063485,0.06462,0.082335,0.04703,0.05099,0.167785
185,0.063755,0.06501,0.082495,0.0469,0.050605,0.16905
186,0.063685,0.06461,0.08264,0.04684,0.050495,0.169505
187,0.06372,0.064795,0.08298,0.04734,0.051355,0.1657
188,0.0639,0.064695,0.08197,0.04669,0.05141,0.168555
189,0.06363,0.064875,0.082365,0.046535,0.051285,0.169175
190,0.063805,0.06495,0.08187,0.0467,0.05139,0.167215
191,0.063465,0.064705,0.081285,0.04668,0.050285,0.168985
192,0.063755,0.064975,0.082125,0.04685,0.050455,0.166715
193,0.063585,0.06435,0.0815,0.04642,0.050485,0.1651
194,0.06393,0.064575,0.08178,0.04651,0.05014,0.164805
195,0.0636,0.064775,0.081725,0.04679,0.050475,0.1638
196,0.06382,0.06448,0.08126,0.046915,0.05099,0.163315
197,0.06347,0.064775,0.08093,0.04659,0.050595,0.16388
198,0.06368,0.0649,0.081065,0.046895,0.050655,0.16392
199,0.0637,0.06454,0.08118,0.04632,0.050465,0.163835
200,0.06337,0.064875,0.08046,0.045605,0.050795,0.164025
201,0.06377,0.064765,0.08124,0.04661,0.050835,0.164885
202,0.063885,0.06483,0.08073,0.045855,0.05051,0.15985
203,0.063425,0.064895,0.080265,0.046475,0.05037,0.160985
204,0.063615,0.064435,0.07998,0.04639,0.04945,0.159865
205,0.0636,0.063925,0.080655,0.046755,0.05007,0.158055
206,0.0635,0.06457,0.08035,0.045745,0.04973,0.158965
207,0.06336,0.064635,0.079715,0.04641,0.049975,0.1582
208,0.063335,0.0642,0.08061,0.04607,0.050235,0.15986
209,0.063695,0.064585,0.07965,0.046355,0.05003,0.159675
210,0.0634,0.064245,0.08008,0.04611,0.049965,0.16006
211,0.06394,0.06425,0.07884,0.04635,0.049485,0.158695
212,0.063355,0.06412,0.079545,0.04616,0.04975,0.15663
213,0.063725,0.064315,0.078865,0.046205,0.04933,0.156095
214,0.063915,0.06458,0.07991,0.04581,0.04969,0.15625
215,0.063715,0.064595,0.079295,0.04604,0.050005,0.15417
216,0.06397,0.06401,0.07852,0.04556,0.049525,0.154125
217,0.063675,0.06429,0.0798,0.04635,0.04921,0.15463
218,0.06372,0.064745,0.07958,0.046245,0.04925,0.154075
219,0.06389,0.06459,0.079285,0.045565,0.04969,0.15482
220,0.06337,0.06429,0.079235,0.04574,0.049595,0.15588
221,0.063295,0.06474,0.079105,0.046055,0.050045,0.15446
222,0.063195,0.064395,0.078555,0.04562,0.048935,0.153655
223,0.06355,0.064435,0.078525,0.045745,0.048715,0.15175
224,0.063735,0.06402,0.07832,0.045415,0.048725,0.15237
225,0.06349,0.064435,0.078455,0.045555,0.04872,0.151135
226,0.06355,0.06441,0.078755,0.04558,0.049,0.15024
227,0.0633,0.06423,0.07845,0.04593,0.048915,0.1504
228,0.063535,0.064305,0.078335,0.04566,0.049295,0.15035
229,0.063685,0.064285,0.078525,0.046035,0.04897,0.15131
230,0.063655,0.064335,0.07764,0.045655,0.049115,0.15124
231,0.063945,0.06433,0.07755,0.04578,0.048505,0.151055
232,0.063445,0.064085,0.077415,0.0451,0.048725,0.14967
233,0.06349,0.06413,0.077885,0.04543,0.048425,0.14953
234,0.06337,0.06439,0.077565,0.04557,0.048595,0.148285
235,0.06355,0.064535,0.077265,0.045285,0.048615,0.146725
236,0.063125,0.064185,0.07728,0.045225,0.049,0.14705
237,0.06357,0.063915,0.077315,0.045585,0.048725,0.14702
238,0.06383,0.06428,0.077765,0.04532,0.048245,0.147245
239,0.063505,0.064565,0.07818,0.045655,0.048525,0.1474
240,0.063225,0.06417,0.077675,0.04476,0.04861,0.14766
241,0.063965,0.064465,0.07769,0.045365,0.047955,0.14762
242,0.063165,0.06432,0.07684,0.04491,0.049035,0.147035
243,0.063645,0.063995,0.07706,0.045065,0.04774,0.14675
244,0.063265,0.06438,0.07665,0.04515,0.04888,0.144085
245,0.0633,0.06414,0.07724,0.044995,0.048135,0.143675
246,0.063815,0.063985,0.076805,0.045345,0.048665,0.14417
247,0.063335,0.06433,0.077185,0.04517,0.048265,0.145285
248,0.063715,0.06434,0.076815,0.045175,0.048535,0.14521
249,0.06365,0.06452,0.077095,0.044775,0.048345,0.144595


==> num_results_voting_classifiers_correlated/iid.csv <==
channel_uses,equal_dfa,equal_tdma,equal_tdma_peak,ada_dfa,ada_tdma,ada_tdma_peak
1,0.30868,0.488385,0.44668,0.36681,0.483025,0.46097
2,0.247535,0.46759,0.41058,0.31632,0.431245,0.42138
3,0.21004,0.44337,0.39609,0.282145,0.393325,0.412
4,0.18717,0.39934,0.37666,0.25393,0.33272,0.39231
5,0.16742,0.34857,0.3605,0.23569,0.283865,0.384615
6,0.152585,0.29299,0.344455,0.2187,0.25915,0.389535
7,0.141395,0.23856,0.332925,0.20345,0.23525,0.39035
8,0.132685,0.195075,0.319945,0.19099,0.22946,0.397405
9,0.125345,0.15946,0.30775,0.18056,0.218,0.40109
10,0.117245,0.13344,0.296505,0.17122,0.20471,0.402525
11,0.11111,0.126875,0.293215,0.162925,0.195095,0.39437
12,0.10685,0.12339,0.28445,0.154855,0.183515,0.38016
13,0.102275,0.119325,0.27911,0.149915,0.176345,0.37451
14,0.098265,0.11537,0.27133,0.14128,0.16874,0.36333
15,0.09626,0.11265,0.265635,0.136075,0.160725,0.357125
16,0.093605,0.10725,0.25964,0.13087,0.15459,0.357025
17,0.091585,0.10431,0.252985,0.126095,0.1523,0.356455
18,0.089615,0.101705,0.245765,0.12383,0.14987,0.35855
19,0.087445,0.09813,0.237995,0.11879,0.14576,0.363765
20,0.085395,0.09565,0.232355,0.11451,0.143275,0.365275
21,0.0838,0.09337,0.232025,0.111255,0.1393,0.358825
22,0.082905,0.091545,0.22596,0.108805,0.13216,0.34715
23,0.080905,0.091365,0.22394,0.105805,0.12912,0.343795
24,0.07994,0.08935,0.217685,0.102395,0.12483,0.337235
25,0.07937,0.088405,0.214405,0.10088,0.12194,0.33156
26,0.078705,0.086545,0.210995,0.09919,0.11843,0.333715
27,0.07805,0.08532,0.206315,0.095765,0.11803,0.332695
28,0.07681,0.08568,0.202095,0.09441,0.11585,0.33381
29,0.07669,0.082985,0.19748,0.091115,0.11432,0.334075
30,0.07548,0.083185,0.194345,0.09078,0.11443,0.33618
31,0.074935,0.08176,0.19303,0.08915,0.11095,0.331345
32,0.07434,0.08161,0.19049,0.086525,0.10772,0.32495
33,0.07422,0.08018,0.186235,0.084805,0.106025,0.320485
34,0.07321,0.080015,0.18414,0.084175,0.10329,0.313615
35,0.07293,0.079925,0.1824,0.08376,0.10131,0.31144
36,0.07211,0.07798,0.17893,0.08205,0.098635,0.31089
37,0.07263,0.078035,0.176535,0.080015,0.09804,0.310225
38,0.07193,0.07776,0.17436,0.079915,0.097305,0.31255
39,0.071875,0.076985,0.17107,0.07832,0.09674,0.31378
40,0.07131,0.077035,0.167545,0.077705,0.095675,0.31458
41,0.070955,0.076385,0.167105,0.07578,0.094345,0.30941
42,0.07069,0.07526,0.16406,0.07516,0.091955,0.305585
43,0.07048,0.0764,0.163675,0.074315,0.0908,0.299845
44,0.0703,0.07482,0.16081,0.07323,0.089055,0.296295
45,0.069715,0.075135,0.158775,0.072575,0.08735,0.291105
46,0.06972,0.074775,0.156965,0.07144,0.087245,0.291365
47,0.06967,0.074295,0.15419,0.0709,0.08566,0.29215
48,0.069915,0.07404,0.15283,0.07022,0.084875,0.29403
49,0.068945,0.074155,0.151965,0.069935,0.08505,0.295645
50,0.069235,0.073505,0.148685,0.069135,0.08479,0.296075
51,0.06885,0.07341,0.148325,0.06792,0.08279,0.2953
52,0.068635,0.073585,0.146075,0.068825,0.082845,0.287835
53,0.06897,0.07298,0.146555,0.06656,0.080955,0.2844
54,0.06851,0.072665,0.144305,0.066115,0.081025,0.27899
55,0.068685,0.07209,0.142195,0.06611,0.079415,0.2762
56,0.068405,0.07274,0.141505,0.06525,0.07827,0.275545
57,0.068565,0.0722,0.13968,0.064885,0.07753,0.276855
58,0.068255,0.072285,0.13822,0.065135,0.07773,0.27731
59,0.06803,0.07234,0.13833,0.063885,0.077145,0.27859
60,0.067715,0.07169,0.134295,0.063545,0.07748,0.280285
61,0.067445,0.071105,0.13402,0.062835,0.07494,0.275275
62,0.06734,0.07078,0.13346,0.062235,0.07467,0.27132
63,0.06722,0.070705,0.13213,0.06198,0.075085,0.27021
64,0.067075,0.070915,0.13041,0.061575,0.07396,0.262535
65,0.06676,0.070525,0.130725,0.062055,0.072735,0.26166
66,0.067415,0.070895,0.1283,0.06151,0.073345,0.263635
67,0.066935,0.0702,0.12664,0.060485,0.071635,0.262505
68,0.06674,0.07069,0.12664,0.061045,0.072565,0.26395
69,0.06681,0.07023,0.12566,0.06061,0.07142,0.2667
70,0.06716,0.070265,0.125155,0.060085,0.07157,0.26468
71,0.06662,0.070155,0.125285,0.05927,0.070285,0.261385
72,0.06677,0.06961,0.12283,0.05984,0.06958,0.25786
73,0.06675,0.069625,0.121725,0.05855,0.06915,0.256595
74,0.06708,0.070045,0.121435,0.05851,0.06831,0.252675
75,0.06652,0.069545,0.12093,0.058275,0.06778,0.24912
76,0.066285,0.069435,0.119105,0.057635,0.068495,0.24935
77,0.06638,0.069155,0.118445,0.05742,0.067885,0.24987
78,0.06619,0.06901,0.1184,0.058205,0.06799,0.25098
79,0.06588,0.06867,0.1181,0.056795,0.06703,0.251635
80,0.066165,0.068425,0.115545,0.05757,0.06765,0.25065
81,0.066185,0.06926,0.11642,0.057125,0.067005,0.251695
82,0.06617,0.06913,0.11397,0.05669,0.065745,0.24536
83,0.066055,0.06849,0.115185,0.05579,0.066135,0.245155
84,0.06552,0.06875,0.11399,0.055985,0.0648,0.240415
85,0.06575,0.06866,0.11376,0.05642,0.065345,0.23785
86,0.065415,0.06818,0.11151,0.05536,0.064705,0.23736
87,0.066205,0.068635,0.11156,0.05589,0.064345,0.239965
88,0.065565,0.068175,0.11085,0.0552,0.06437,0.243085
89,0.065775,0.068275,0.11072,0.054445,0.06365,0.24036
90,0.065345,0.068215,0.110515,0.055295,0.064235,0.240455
91,0.06577,0.0676,0.109735,0.05513,0.064115,0.23978
92,0.06592,0.06829,0.108565,0.05407,0.062735,0.23636
93,0.06529,0.068185,0.10791,0.054675,0.06302,0.235835
94,0.065005,0.06818,0.10667,0.053895,0.06211,0.230885
95,0.06549,0.067475,0.106755,0.054005,0.061555,0.22816
96,0.06544,0.06779,0.10702,0.05441,0.0616,0.229015
97,0.065365,0.068175,0.10484,0.053375,0.061795,0.229445
98,0.065095,0.067505,0.10526,0.05317,0.06195,0.22951
99,0.064875,0.06775,0.105035,0.053635,0.061685,0.230705
100,0.06549,0.067645,0.104105,0.053675,0.06143,0.233035
101,0.06564,0.067095,0.10449,0.053315,0.06063,0.230845
102,0.06533,0.06765,0.104175,0.053405,0.0605,0.226865
103,0.064795,0.066815,0.103255,0.05268,0.060055,0.22535
104,0.064865,0.067275,0.101925,0.052675,0.06046,0.22082
105,0.06501,0.06693,0.10241,0.05302,0.060265,0.220365
106,0.065345,0.067125,0.100825,0.05272,0.060045,0.21861
107,0.06475,0.06714,0.101315,0.053015,0.059555,0.21951
108,0.064825,0.06672,0.10077,0.05235,0.05959,0.22016
109,0.06479,0.06695,0.099725,0.051825,0.059535,0.221115
110,0.064995,0.067145,0.099935,0.05221,0.060395,0.220435
111,0.064785,0.06698,0.099305,0.05161,0.059385,0.219555
112,0.064995,0.066725,0.09744,0.05176,0.05845,0.217285
113,0.064875,0.06703,0.099395,0.051905,0.058745,0.215135
114,0.06466,0.06677,0.09841,0.052115,0.05807,0.21325
115,0.064875,0.0663,0.098615,0.051415,0.05795,0.21087
116,0.06485,0.06707,0.097355,0.050855,0.05815,0.211135
117,0.064705,0.066905,0.097255,0.0511,0.05793,0.21176
118,0.064175,0.06619,0.09725,0.051155,0.057965,0.211935
119,0.06464,0.06653,0.09608,0.05109,0.05753,0.21236
120,0.06467,0.066195,0.096805,0.050695,0.057455,0.214055
121,0.0651,0.06675,0.09575,0.05068,0.05696,0.212515
122,0.06544,0.0663,0.094925,0.051055,0.057295,0.209875
123,0.06435,0.06661,0.095745,0.05062,0.05668,0.20859
124,0.064395,0.06685,0.09437,0.050285,0.05712,0.206055
125,0.064745,0.06632,0.094595,0.049865,0.056165,0.20383
126,0.06419,0.066205,0.09453,0.05039,0.05618,0.203985
127,0.06432,0.066315,0.093315,0.050575,0.056135,0.203935
128,0.064345,0.06598,0.09373,0.05011,0.05583,0.20657
129,0.064235,0.066515,0.093715,0.050165,0.056625,0.205025
130,0.06457,0.06616,0.09305,0.05039,0.05605,0.20405
131,0.06411,0.06581,0.09251,0.049665,0.056305,0.20374
132,0.06462,0.066625,0.0927,0.05008,0.05554,0.20097
133,0.063965,0.06671,0.09172,0.049635,0.05484,0.200035
134,0.0642,0.06594,0.09188,0.049805,0.055435,0.19941
135,0.06448,0.06598,0.09123,0.04929,0.05498,0.196
136,0.064625,0.06606,0.091845,0.04994,0.05483,0.19642
137,0.064205,0.065535,0.09161,0.0496,0.055005,0.1966
138,0.06423,0.065845,0.09072,0.049795,0.055745,0.197785
139,0.06394,0.065875,0.091265,0.04866,0.05465,0.198075
140,0.064035,0.065895,0.089695,0.04928,0.054525,0.1971
141,0.064235,0.065475,0.090125,0.04841,0.05423,0.196285
142,0.064075,0.06616,0.08953,0.049045,0.05471,0.193575
143,0.064255,0.065875,0.08998,0.048555,0.05449,0.192735
144,0.06431,0.06539,0.090175,0.049175,0.053545,0.19023
145,0.064355,0.0659,0.088795,0.0491,0.054145,0.190135
146,0.063915,0.065575,0.08906,0.048495,0.054175,0.19034
147,0.06432,0.06578,0.08869,0.049505,0.05424,0.190545
148,0.064215,0.06562,0.090055,0.048245,0.053545,0.19094
149,0.06401,0.065275,0.087885,0.048265,0.0538,0.191045
150,0.06414,0.06573,0.08795,0.048425,0.05443,0.190815
151,0.064025,0.065935,0.087855,0.048815,0.053145,0.19102
152,0.064105,0.06553,0.088155,0.04881,0.05369,0.186785
153,0.06439,0.065005,0.088045,0.048695,0.05366,0.18836
154,0.064175,0.065545,0.087315,0.049115,0.053475,0.18321
155,0.063995,0.065415,0.087015,0.048625,0.053185,0.18209
156,0.063915,0.065295,0.0871,0.048065,0.05343,0.18396
157,0.064075,0.065575,0.08813,0.048215,0.05357,0.183695
158,0.06379,0.06526,0.08587,0.04791,0.05201,0.185515
159,0.06408,0.06521,0.08773,0.048495,0.0529,0.185525
160,0.06423,0.06524,0.08626,0.04834,0.053305,0.18497
161,0.064145,0.06523,0.08656,0.04755,0.052955,0.18381
162,0.063705,0.065195,0.086615,0.04827,0.05269,0.179245
163,0.06406,0.06536,0.08575,0.04821,0.052875,0.18033
164,0.063905,0.06494,0.084975,0.047105,0.052255,0.179155
165,0.06416,0.06538,0.08561,0.04739,0.05212,0.178225
166,0.06394,0.06509,0.085645,0.04801,0.052735,0.18035
167,0.06347,0.06527,0.085565,0.04771,0.052525,0.179525
168,0.063925,0.06499,0.085345,0.047615,0.052605,0.17801
169,0.06403,0.064945,0.085365,0.04735,0.05228,0.18051
170,0.064215,0.065165,0.085365,0.04795,0.05251,0.18034
171,0.06392,0.06443,0.08496,0.04718,0.0521,0.178635
172,0.064075,0.065245,0.083905,0.04744,0.051745,0.17528
173,0.063995,0.064575,0.083835,0.047475,0.0521,0.175335
174,0.06374,0.06471,0.08489,0.04761,0.05111,0.17233
175,0.063985,0.064885,0.083435,0.047075,0.052255,0.17253
176,0.063645,0.06495,0.083495,0.047465,0.05135,0.171535
177,0.063955,0.064865,0.0839,0.046845,0.05147,0.17267
178,0.063165,0.064535,0.083345,0.04746,0.05225,0.17356
179,0.063695,0.064535,0.082585,0.04719,0.051675,0.173115
180,0.063695,0.065125,0.082625,0.047175,0.05182,0.175915
181,0.063875,0.064675,0.08365,0.0472,0.05158,0.17189
182,0.06392,0.06499,0.0835,0.04675,0.05099,0.1711
183,0.063995,0.065245,0.083475,0.047225,0.05116,0.170415
184,0.063485,0.06462,0.082335,0.04703,0.05099,0.167785
185,0.063755,0.06501,0.082495,0.0469,0.050605,0.16905
186,0.063685,0.06461,0.08264,0.04684,0.050495,0.169505
187,0.06372,0.064795,0.08298,0.04734,0.051355,0.1657
188,0.0639,0.064695,0.08197,0.04669,0.05141,0.168555
189,0.06363,0.064875,0.082365,0.046535,0.051285,0.169175
190,0.063805,0.06495,0.08187,0.0467,0.05139,0.167215
191,0.063465,0.064705,0.081285,0.04668,0.050285,0.168985
192,0.063755,0.064975,0.082125,0.04685,0.050455,0.166715
193,0.063585,0.06435,0.0815,0.04642,0.050485,0.1651
194,0.06393,0.064575,0.08178,0.04651,0.05014,0.164805
195,0.0636,0.064775,0.081725,0.04679,0.050475,0.1638
196,0.06382,0.06448,0.08126,0.046915,0.05099,0.163315
197,0.06347,0.064775,0.08093,0.04659,0.050595,0.16388
198,0.06368,0.0649,0.081065,0.046895,0.050655,0.16392
199,0.0637,0.06454,0.08118,0.04632,0.050465,0.163835
200,0.06337,0.064875,0.08046,0.045605,0.050795,0.164025
201,0.06377,0.064765,0.08124,0.04661,0.050835,0.164885
202,0.063885,0.06483,0.08073,0.045855,0.05051,0.15985
203,0.063425,0.064895,0.080265,0.046475,0.05037,0.160985
204,0.063615,0.064435,0.07998,0.04639,0.04945,0.159865
205,0.0636,0.063925,0.080655,0.046755,0.05007,0.158055
206,0.0635,0.06457,0.08035,0.045745,0.04973,0.158965
207,0.06336,0.064635,0.079715,0.04641,0.049975,0.1582
208,0.063335,0.0642,0.08061,0.04607,0.050235,0.15986
209,0.063695,0.064585,0.07965,0.046355,0.05003,0.159675
210,0.0634,0.064245,0.08008,0.04611,0.049965,0.16006
211,0.06394,0.06425,0.07884,0.04635,0.049485,0.158695
212,0.063355,0.06412,0.079545,0.04616,0.04975,0.15663
213,0.063725,0.064315,0.078865,0.046205,0.04933,0.156095
214,0.063915,0.06458,0.07991,0.04581,0.04969,0.15625
215,0.063715,0.064595,0.079295,0.04604,0.050005,0.15417
216,0.06397,0.06401,0.07852,0.04556,0.049525,0.154125
217,0.063675,0.06429,0.0798,0.04635,0.04921,0.15463
218,0.06372,0.064745,0.07958,0.046245,0.04925,0.154075
219,0.06389,0.06459,0.079285,0.045565,0.04969,0.15482
220,0.06337,0.06429,0.079235,0.04574,0.049595,0.15588
221,0.063295,0.06474,0.079105,0.046055,0.050045,0.15446
222,0.063195,0.064395,0.078555,0.04562,0.048935,0.153655
223,0.06355,0.064435,0.078525,0.045745,0.048715,0.15175
224,0.063735,0.06402,0.07832,0.045415,0.048725,0.15237
225,0.06349,0.064435,0.078455,0.045555,0.04872,0.151135
226,0.06355,0.06441,0.078755,0.04558,0.049,0.15024
227,0.0633,0.06423,0.07845,0.04593,0.048915,0.1504
228,0.063535,0.064305,0.078335,0.04566,0.049295,0.15035
229,0.063685,0.064285,0.078525,0.046035,0.04897,0.15131
230,0.063655,0.064335,0.07764,0.045655,0.049115,0.15124
231,0.063945,0.06433,0.07755,0.04578,0.048505,0.151055
232,0.063445,0.064085,0.077415,0.0451,0.048725,0.14967
233,0.06349,0.06413,0.077885,0.04543,0.048425,0.14953
234,0.06337,0.06439,0.077565,0.04557,0.048595,0.148285
235,0.06355,0.064535,0.077265,0.045285,0.048615,0.146725
236,0.063125,0.064185,0.07728,0.045225,0.049,0.14705
237,0.06357,0.063915,0.077315,0.045585,0.048725,0.14702
238,0.06383,0.06428,0.077765,0.04532,0.048245,0.147245
239,0.063505,0.064565,0.07818,0.045655,0.048525,0.1474
240,0.063225,0.06417,0.077675,0.04476,0.04861,0.14766
241,0.063965,0.064465,0.07769,0.045365,0.047955,0.14762
242,0.063165,0.06432,0.07684,0.04491,0.049035,0.147035
243,0.063645,0.063995,0.07706,0.045065,0.04774,0.14675
244,0.063265,0.06438,0.07665,0.04515,0.04888,0.144085
245,0.0633,0.06414,0.07724,0.044995,0.048135,0.143675
246,0.063815,0.063985,0.076805,0.045345,0.048665,0.14417
247,0.063335,0.06433,0.077185,0.04517,0.048265,0.145285
248,0.063715,0.06434,0.076815,0.045175,0.048535,0.14521
249,0.06365,0.06452,0.077095,0.044775,0.048345,0.144595

